Astrophysical Sources of Statistical Uncertainty in Precision Radial Velocities and Their Approximations

We investigate astrophysical contributions to the statistical uncertainty of precision radial velocity measurements of stellar spectra. We analytically determine the uncertainty in centroiding isolated spectral lines broadened by Gaussian, Lorentzian, Voigt, and rotational profiles, finding that for all cases and assuming weak lines, the uncertainty is the line centroid is $\sigma_V\approx C\,\Theta^{3/2}/(W I_0^{1/2})$, where $\Theta$ is the full-width at half-maximum of the line, $W$ is the equivalent width, and $I_0$ is the continuum signal-to-noise ratio, with $C$ a constant of order unity that depends on the specific line profile. We use this result to motivate approximate analytic expressions to the total radial velocity uncertainty for a stellar spectrum with a given photon noise, resolution, wavelength, effective temperature, surface gravity, metallicity, macroturbulence, and stellar rotation. We use these relations to determine the dominant contributions to the statistical uncertainties in precision radial velocity measurements as a function of effective temperature and mass for main-sequence stars. For stars more than $\sim1.1\,M_\odot$ we find that stellar rotation dominates the velocity uncertainties for moderate and high resolution spectra ($R\gtrsim30,000$). For less massive stars, a variety of sources contribute depending on the spectral resolution and wavelength, with photon noise due to decreasing bolometric luminosity generally becoming increasingly important for low-mass stars at fixed exposure time and distance. In most cases, resolutions greater than 60,000 provide little benefit in terms of statistical precision. We determine the optimal wavelength range for stars of various spectral types, finding that the optimal region depends on the stellar effective temperature, but for mid M-dwarfs and earlier the most efficient wavelength region is from 6000A to 9000A.

==> table1.dat <==
04050 2600   0.0681
04050 2800   0.0756
04050 3000   0.0821
04050 3200   0.0919
04050 3400   0.0930
04050 3600   0.0856
04050 3800   0.0911
04050 4000   0.0821
04050 4200   0.0758
04050 4400   0.0709
04050 4600   0.0688
04050 4800   0.0705
04050 5000   0.0683
04050 5200   0.0682
04050 5400   0.0702
04050 5600   0.0730
04050 5800   0.0780
04050 6000   0.0836
04050 6200   0.0899
04050 6400   0.0979
04050 6600   0.1058
04050 6800   0.1152
04050 7000   0.1150
04050 7200   0.1315
04050 7400   0.1398
04050 7600   0.1538
04150 2600   0.0783
04150 2800   0.0829
04150 3000   0.0848
04150 3200   0.0916
04150 3400   0.0873
04150 3600   0.0821
04150 3800   0.0739
04150 4000   0.0655
04150 4200   0.0556
04150 4400   0.0531
04150 4600   0.0607
04150 4800   0.0683
04150 5000   0.0708
04150 5200   0.0734
04150 5400   0.0771
04150 5600   0.0813
04150 5800   0.0860
04150 6000   0.0922
04150 6200   0.1004
04150 6400   0.1072
04150 6600   0.1152
04150 6800   0.1236
04150 7000   0.1234
04150 7200   0.1357
04150 7400   0.1417
04150 7600   0.1560
04250 2600   0.1232
04250 2800   0.1175
04250 3000   0.1236
04250 3200   0.1413
04250 3400   0.1387
04250 3600   0.1302
04250 3800   0.1186
04250 4000   0.1059
04250 4200   0.0887
04250 4400   0.0782
04250 4600   0.0746
04250 4800   0.0712
04250 5000   0.0690
04250 5200   0.0669
04250 5400   0.0684
04250 5600   0.0723
04250 5800   0.0791
04250 6000   0.0866
04250 6200   0.0986
04250 6400   0.1110
04250 6600   0.1216
04250 6800   0.1324
04250 7000   0.1260
04250 7200   0.1361
04250 7400   0.1409
04250 7600   0.1509
04350 2600   0.0487
04350 2800   0.0597
04350 3000   0.0769
04350 3200   0.0930
04350 3400   0.1062
04350 3600   0.1106
04350 3800   0.1109
04350 4000   0.0999
04350 4200   0.0923
04350 4400   0.0842
04350 4600   0.0831
04350 4800   0.0818
04350 5000   0.0771
04350 5200   0.0776
04350 5400   0.0818
04350 5600   0.0865
04350 5800   0.0929
04350 6000   0.1028
04350 6200   0.1118
04350 6400   0.1229
04350 6600   0.1361
04350 6800   0.1462
04350 7000   0.1472
04350 7200   0.1621
04350 7400   0.1704
04350 7600   0.1850
04450 2600   0.0318
04450 2800   0.0442
04450 3000   0.0611
04450 3200   0.0811
04450 3400   0.0972
04450 3600   0.1026
04450 3800   0.1022
04450 4000   0.0966
04450 4200   0.0895
04450 4400   0.0795
04450 4600   0.0803
04450 4800   0.0819
04450 5000   0.0824
04450 5200   0.0855
04450 5400   0.0911
04450 5600   0.0952
04450 5800   0.1035
04450 6000   0.1103
04450 6200   0.1162
04450 6400   0.1268
04450 6600   0.1353
04450 6800   0.1449
04450 7000   0.1411
04450 7200   0.1596
04450 7400   0.1672
04450 7600   0.1847
04550 2600   0.0283
04550 2800   0.0397
04550 3000   0.0563
04550 3200   0.0754
04550 3400   0.0977
04550 3600   0.1193
04550 3800   0.1303
04550 4000   0.1282
04550 4200   0.1179
04550 4400   0.1127
04550 4600   0.1117
04550 4800   0.1080
04550 5000   0.1076
04550 5200   0.1060
04550 5400   0.1130
04550 5600   0.1169
04550 5800   0.1275
04550 6000   0.1363
04550 6200   0.1439
04550 6400   0.1565
04550 6600   0.1656
04550 6800   0.1759
04550 7000   0.1781
04550 7200   0.1945
04550 7400   0.2028
04550 7600   0.2227
04650 2600   0.0203
04650 2800   0.0280
04650 3000   0.0400
04650 3200   0.0559
04650 3400   0.0725
04650 3600   0.0954
04650 3800   0.1181
04650 4000   0.1164
04650 4200   0.1123
04650 4400   0.1082
04650 4600   0.1108
04650 4800   0.1090
04650 5000   0.1107
04650 5200   0.1135
04650 5400   0.1202
04650 5600   0.1298
04650 5800   0.1419
04650 6000   0.1548
04650 6200   0.1717
04650 6400   0.1918
04650 6600   0.2103
04650 6800   0.2329
04650 7000   0.2478
04650 7200   0.2906
04650 7400   0.3118
04650 7600   0.3571
04750 2600   0.0210
04750 2800   0.0286
04750 3000   0.0386
04750 3200   0.0540
04750 3400   0.0689
04750 3600   0.0856
04750 3800   0.1043
04750 4000   0.1078
04750 4200   0.1043
04750 4400   0.1073
04750 4600   0.1188
04750 4800   0.1282
04750 5000   0.1317
04750 5200   0.1380
04750 5400   0.1477
04750 5600   0.1568
04750 5800   0.1691
04750 6000   0.1847
04750 6200   0.2006
04750 6400   0.2226
04750 6600   0.2417
04750 6800   0.2717
04750 7000   0.2830
04750 7200   0.3299
04750 7400   0.3582
04750 7600   0.4202
04850 2600   0.0212
04850 2800   0.0286
04850 3000   0.0386
04850 3200   0.0556
04850 3400   0.0675
04850 3600   0.0803
04850 3800   0.0974
04850 4000   0.0989
04850 4200   0.0966
04850 4400   0.1017
04850 4600   0.1196
04850 4800   0.1310
04850 5000   0.1363
04850 5200   0.1451
04850 5400   0.1529
04850 5600   0.1646
04850 5800   0.1801
04850 6000   0.1954
04850 6200   0.2140
04850 6400   0.2374
04850 6600   0.2621
04850 6800   0.2875
04850 7000   0.2959
04850 7200   0.3356
04850 7400   0.3639
04850 7600   0.3982
04950 2600   0.0242
04950 2800   0.0302
04950 3000   0.0396
04950 3200   0.0568
04950 3400   0.0691
04950 3600   0.0846
04950 3800   0.1067
04950 4000   0.1163
04950 4200   0.1187
04950 4400   0.1161
04950 4600   0.1281
04950 4800   0.1375
04950 5000   0.1431
04950 5200   0.1460
04950 5400   0.1505
04950 5600   0.1526
04950 5800   0.1641
04950 6000   0.1718
04950 6200   0.1836
04950 6400   0.1971
04950 6600   0.2114
04950 6800   0.2299
04950 7000   0.2268
04950 7200   0.2565
04950 7400   0.2766
04950 7600   0.3049
05050 2600   0.0249
05050 2800   0.0285
05050 3000   0.0374
05050 3200   0.0507
05050 3400   0.0598
05050 3600   0.0674
05050 3800   0.0791
05050 4000   0.0800
05050 4200   0.0740
05050 4400   0.0726
05050 4600   0.0850
05050 4800   0.1021
05050 5000   0.1179
05050 5200   0.1338
05050 5400   0.1423
05050 5600   0.1517
05050 5800   0.1622
05050 6000   0.1733
05050 6200   0.1842
05050 6400   0.2004
05050 6600   0.2157
05050 6800   0.2303
05050 7000   0.2292
05050 7200   0.2594
05050 7400   0.2730
05050 7600   0.2986
05150 2600   0.0322
05150 2800   0.0329
05150 3000   0.0397
05150 3200   0.0543
05150 3400   0.0621
05150 3600   0.0660
05150 3800   0.0724
05150 4000   0.0735
05150 4200   0.0699
05150 4400   0.0687
05150 4600   0.0780
05150 4800   0.0911
05150 5000   0.1066
05150 5200   0.1290
05150 5400   0.1474
05150 5600   0.1603
05150 5800   0.1708
05150 6000   0.1770
05150 6200   0.1862
05150 6400   0.1963
05150 6600   0.2101
05150 6800   0.2261
05150 7000   0.2150
05150 7200   0.2367
05150 7400   0.2533
05150 7600   0.2708
05250 2600   0.0322
05250 2800   0.0391
05250 3000   0.0527
05250 3200   0.0737
05250 3400   0.0897
05250 3600   0.1078
05250 3800   0.1323
05250 4000   0.1412
05250 4200   0.1380
05250 4400   0.1312
05250 4600   0.1368
05250 4800   0.1409
05250 5000   0.1464
05250 5200   0.1537
05250 5400   0.1611
05250 5600   0.1696
05250 5800   0.1821
05250 6000   0.1906
05250 6200   0.2038
05250 6400   0.2152
05250 6600   0.2289
05250 6800   0.2444
05250 7000   0.2378
05250 7200   0.2640
05250 7400   0.2777
05250 7600   0.3016
05350 2600   0.0478
05350 2800   0.0633
05350 3000   0.0804
05350 3200   0.1042
05350 3400   0.1227
05350 3600   0.1395
05350 3800   0.1550
05350 4000   0.1557
05350 4200   0.1593
05350 4400   0.1652
05350 4600   0.2033
05350 4800   0.2112
05350 5000   0.2130
05350 5200   0.2052
05350 5400   0.2108
05350 5600   0.2181
05350 5800   0.2291
05350 6000   0.2431
05350 6200   0.2529
05350 6400   0.2716
05350 6600   0.2848
05350 6800   0.3005
05350 7000   0.2863
05350 7200   0.3160
05350 7400   0.3341
05350 7600   0.3633
05450 2600   0.0495
05450 2800   0.0544
05450 3000   0.0679
05450 3200   0.0874
05450 3400   0.0994
05450 3600   0.1127
05450 3800   0.1314
05450 4000   0.1367
05450 4200   0.1331
05450 4400   0.1418
05450 4600   0.1772
05450 4800   0.2115
05450 5000   0.2228
05450 5200   0.2337
05450 5400   0.2391
05450 5600   0.2516
05450 5800   0.2679
05450 6000   0.2824
05450 6200   0.2948
05450 6400   0.3038
05450 6600   0.3140
05450 6800   0.3302
05450 7000   0.3081
05450 7200   0.3369
05450 7400   0.3544
05450 7600   0.3881
05550 2600   0.0435
05550 2800   0.0506
05550 3000   0.0647
05550 3200   0.0841
05550 3400   0.0979
05550 3600   0.1121
05550 3800   0.1274
05550 4000   0.1312
05550 4200   0.1297
05550 4400   0.1448
05550 4600   0.1906
05550 4800   0.2215
05550 5000   0.2308
05550 5200   0.2424
05550 5400   0.2508
05550 5600   0.2597
05550 5800   0.2777
05550 6000   0.2945
05550 6200   0.3178
05550 6400   0.3388
05550 6600   0.3629
05550 6800   0.3887
05550 7000   0.3778
05550 7200   0.4261
05550 7400   0.4475
05550 7600   0.4933
05650 2600   0.0651
05650 2800   0.0682
05650 3000   0.0785
05650 3200   0.0983
05650 3400   0.1122
05650 3600   0.1341
05650 3800   0.1760
05650 4000   0.2022
05650 4200   0.2099
05650 4400   0.2153
05650 4600   0.2450
05650 4800   0.2650
05650 5000   0.2699
05650 5200   0.2788
05650 5400   0.2865
05650 5600   0.3007
05650 5800   0.3233
05650 6000   0.3425
05650 6200   0.3730
05650 6400   0.4049
05650 6600   0.4447
05650 6800   0.4870
05650 7000   0.5031
05650 7200   0.5750
05650 7400   0.6128
05650 7600   0.7011
05750 2600   0.0888
05750 2800   0.0961
05750 3000   0.1169
05750 3200   0.1454
05750 3400   0.1726
05750 3600   0.2048
05750 3800   0.2262
05750 4000   0.2248
05750 4200   0.2195
05750 4400   0.2224
05750 4600   0.2451
05750 4800   0.2614
05750 5000   0.2666
05750 5200   0.2889
05750 5400   0.3056
05750 5600   0.3356
05750 5800   0.3755
05750 6000   0.4153
05750 6200   0.4733
05750 6400   0.5364
05750 6600   0.6078
05750 6800   0.6921
05750 7000   0.7408
05750 7200   0.8845
05750 7400   0.9681
05750 7600   1.1352
05850 2600   0.0896
05850 2800   0.0897
05850 3000   0.1013
05850 3200   0.1295
05850 3400   0.1597
05850 3600   0.2000
05850 3800   0.2617
05850 4000   0.2825
05850 4200   0.2904
05850 4400   0.3089
05850 4600   0.3440
05850 4800   0.3605
05850 5000   0.3513
05850 5200   0.3685
05850 5400   0.3969
05850 5600   0.4274
05850 5800   0.4714
05850 6000   0.4948
05850 6200   0.5590
05850 6400   0.5965
05850 6600   0.6451
05850 6800   0.6985
05850 7000   0.6560
05850 7200   0.7229
05850 7400   0.7778
05850 7600   0.8376
05950 2600   0.0909
05950 2800   0.0847
05950 3000   0.0952
05950 3200   0.1223
05950 3400   0.1360
05950 3600   0.1667
05950 3800   0.2235
05950 4000   0.2490
05950 4200   0.2507
05950 4400   0.2460
05950 4600   0.2692
05950 4800   0.2786
05950 5000   0.2919
05950 5200   0.3134
05950 5400   0.3398
05950 5600   0.3869
05950 5800   0.4413
05950 6000   0.4990
05950 6200   0.5756
05950 6400   0.6417
05950 6600   0.7283
05950 6800   0.8314
05950 7000   0.8620
05950 7200   1.0430
05950 7400   1.1121
05950 7600   1.3084
06050 2600   0.0958
06050 2800   0.1082
06050 3000   0.1308
06050 3200   0.1709
06050 3400   0.2017
06050 3600   0.2394
06050 3800   0.2738
06050 4000   0.2737
06050 4200   0.2683
06050 4400   0.2723
06050 4600   0.3018
06050 4800   0.3320
06050 5000   0.3566
06050 5200   0.3770
06050 5400   0.4054
06050 5600   0.4396
06050 5800   0.4755
06050 6000   0.5170
06050 6200   0.5672
06050 6400   0.6216
06050 6600   0.6839
06050 6800   0.7603
06050 7000   0.7937
06050 7200   0.9276
06050 7400   0.9851
06050 7600   1.1666
06150 2600   0.0740
06150 2800   0.0809
06150 3000   0.0995
06150 3200   0.1299
06150 3400   0.1543
06150 3600   0.1758
06150 3800   0.2135
06150 4000   0.2272
06150 4200   0.2202
06150 4400   0.2220
06150 4600   0.2398
06150 4800   0.2486
06150 5000   0.2579
06150 5200   0.2663
06150 5400   0.2823
06150 5600   0.3064
06150 5800   0.3302
06150 6000   0.3560
06150 6200   0.3871
06150 6400   0.4187
06150 6600   0.4575
06150 6800   0.5062
06150 7000   0.5036
06150 7200   0.5768
06150 7400   0.6070
06150 7600   0.7113
06250 2600   0.0749
06250 2800   0.0670
06250 3000   0.0766
06250 3200   0.1061
06250 3400   0.1182
06250 3600   0.1323
06250 3800   0.1646
06250 4000   0.1814
06250 4200   0.1836
06250 4400   0.1891
06250 4600   0.2018
06250 4800   0.2285
06250 5000   0.2423
06250 5200   0.2647
06250 5400   0.2855
06250 5600   0.3194
06250 5800   0.3515
06250 6000   0.3872
06250 6200   0.4367
06250 6400   0.4827
06250 6600   0.5477
06250 6800   0.6055
06250 7000   0.6393
06250 7200   0.7384
06250 7400   0.8043
06250 7600   0.9173
06350 2600   0.0633
06350 2800   0.0702
06350 3000   0.0867
06350 3200   0.1172
06350 3400   0.1339
06350 3600   0.1495
06350 3800   0.1756
06350 4000   0.2004
06350 4200   0.2263
06350 4400   0.2585
06350 4600   0.3201
06350 4800   0.3421
06350 5000   0.3509
06350 5200   0.3542
06350 5400   0.3693
06350 5600   0.3879
06350 5800   0.4234
06350 6000   0.4506
06350 6200   0.5088
06350 6400   0.5582
06350 6600   0.6202
06350 6800   0.6998
06350 7000   0.7290
06350 7200   0.8636
06350 7400   0.9055
06350 7600   1.0335
06450 2600   0.0487
06450 2800   0.0583
06450 3000   0.0766
06450 3200   0.1068
06450 3400   0.1310
06450 3600   0.1626
06450 3800   0.2112
06450 4000   0.2462
06450 4200   0.2691
06450 4400   0.3007
06450 4600   0.3396
06450 4800   0.3491
06450 5000   0.3397
06450 5200   0.3446
06450 5400   0.3555
06450 5600   0.3755
06450 5800   0.3977
06450 6000   0.4159
06450 6200   0.4425
06450 6400   0.4695
06450 6600   0.5004
06450 6800   0.5443
06450 7000   0.5414
06450 7200   0.6136
06450 7400   0.6557
06450 7600   0.7243
06550 2600   0.0524
06550 2800   0.0612
06550 3000   0.0762
06550 3200   0.1045
06550 3400   0.1271
06550 3600   0.1528
06550 3800   0.1871
06550 4000   0.2182
06550 4200   0.2467
06550 4400   0.2851
06550 4600   0.3266
06550 4800   0.3619
06550 5000   0.3817
06550 5200   0.3954
06550 5400   0.4411
06550 5600   0.4953
06550 5800   0.5475
06550 6000   0.6125
06550 6200   0.7047
06550 6400   0.7854
06550 6600   0.8891
06550 6800   1.0099
06550 7000   1.0851
06550 7200   1.2828
06550 7400   1.4093
06550 7600   1.6593
06650 2600   0.0545
06650 2800   0.0609
06650 3000   0.0743
06650 3200   0.1021
06650 3400   0.1214
06650 3600   0.1560
06650 3800   0.2266
06650 4000   0.2943
06650 4200   0.3137
06650 4400   0.3398
06650 4600   0.3938
06650 4800   0.4360
06650 5000   0.4636
06650 5200   0.4912
06650 5400   0.5427
06650 5600   0.5978
06650 5800   0.6652
06650 6000   0.7746
06650 6200   0.8838
06650 6400   1.0470
06650 6600   1.2299
06650 6800   1.4380
06650 7000   1.5457
06650 7200   1.8191
06650 7400   2.1305
06650 7600   2.5299
06750 2600   0.0467
06750 2800   0.0456
06750 3000   0.0540
06750 3200   0.0746
06750 3400   0.0865
06750 3600   0.1003
06750 3800   0.1459
06750 4000   0.2127
06750 4200   0.2789
06750 4400   0.3393
06750 4600   0.3935
06750 4800   0.4243
06750 5000   0.4402
06750 5200   0.4656
06750 5400   0.5059
06750 5600   0.5741
06750 5800   0.6594
06750 6000   0.7855
06750 6200   0.8991
06750 6400   1.0892
06750 6600   1.2717
06750 6800   1.5710
06750 7000   1.7357
06750 7200   2.2199
06750 7400   2.5222
06750 7600   3.0728
06850 2600   0.0472
06850 2800   0.0487
06850 3000   0.0569
06850 3200   0.0760
06850 3400   0.0859
06850 3600   0.0969
06850 3800   0.1239
06850 4000   0.1575
06850 4200   0.2021
06850 4400   0.2973
06850 4600   0.4348
06850 4800   0.4994
06850 5000   0.5052
06850 5200   0.5245
06850 5400   0.5922
06850 5600   0.6836
06850 5800   0.8060
06850 6000   0.9461
06850 6200   1.1097
06850 6400   1.2993
06850 6600   1.5377
06850 6800   1.7921
06850 7000   2.0432
06850 7200   2.5656
06850 7400   2.8857
06850 7600   3.5205
06950 2600   0.0524
06950 2800   0.0592
06950 3000   0.0719
06950 3200   0.0911
06950 3400   0.1024
06950 3600   0.1177
06950 3800   0.1437
06950 4000   0.1721
06950 4200   0.2028
06950 4400   0.2751
06950 4600   0.4049
06950 4800   0.4644
06950 5000   0.5017
06950 5200   0.5421
06950 5400   0.5767
06950 5600   0.6517
06950 5800   0.7504
06950 6000   0.8499
06950 6200   1.0101
06950 6400   1.2075
06950 6600   1.4425
06950 6800   1.8035
06950 7000   2.0653
06950 7200   2.8007
06950 7400   3.3513
06950 7600   4.3789
07050 2600   0.0443
07050 2800   0.0475
07050 3000   0.0581
07050 3200   0.0801
07050 3400   0.0956
07050 3600   0.1154
07050 3800   0.1647
07050 4000   0.2334
07050 4200   0.2899
07050 4400   0.3603
07050 4600   0.4357
07050 4800   0.4681
07050 5000   0.4804
07050 5200   0.4992
07050 5400   0.5347
07050 5600   0.5957
07050 5800   0.6815
07050 6000   0.7982
07050 6200   0.9338
07050 6400   1.1262
07050 6600   1.3548
07050 6800   1.6082
07050 7000   1.8277
07050 7200   2.2733
07050 7400   2.5585
07050 7600   3.1070
07150 2600   0.0308
07150 2800   0.0309
07150 3000   0.0378
07150 3200   0.0549
07150 3400   0.0651
07150 3600   0.0796
07150 3800   0.1190
07150 4000   0.1838
07150 4200   0.2579
07150 4400   0.3332
07150 4600   0.3904
07150 4800   0.4205
07150 5000   0.4365
07150 5200   0.4579
07150 5400   0.5000
07150 5600   0.5469
07150 5800   0.6107
07150 6000   0.6712
07150 6200   0.7397
07150 6400   0.8165
07150 6600   0.8918
07150 6800   0.9819
07150 7000   0.9974
07150 7200   1.1149
07150 7400   1.1532
07150 7600   1.2652
07250 2600   0.0388
07250 2800   0.0452
07250 3000   0.0566
07250 3200   0.0769
07250 3400   0.0969
07250 3600   0.1231
07250 3800   0.1924
07250 4000   0.2819
07250 4200   0.3320
07250 4400   0.3596
07250 4600   0.4041
07250 4800   0.4267
07250 5000   0.4477
07250 5200   0.4718
07250 5400   0.5022
07250 5600   0.5660
07250 5800   0.6393
07250 6000   0.7230
07250 6200   0.8204
07250 6400   0.9362
07250 6600   1.0618
07250 6800   1.2193
07250 7000   1.2936
07250 7200   1.5499
07250 7400   1.6762
07250 7600   1.9548
07350 2600   0.0658
07350 2800   0.0856
07350 3000   0.1123
07350 3200   0.1506
07350 3400   0.1898
07350 3600   0.2537
07350 3800   0.3314
07350 4000   0.3619
07350 4200   0.3658
07350 4400   0.3791
07350 4600   0.4384
07350 4800   0.4771
07350 5000   0.5088
07350 5200   0.5489
07350 5400   0.6097
07350 5600   0.6838
07350 5800   0.7719
07350 6000   0.8632
07350 6200   0.9708
07350 6400   1.0940
07350 6600   1.2328
07350 6800   1.3936
07350 7000   1.4798
07350 7200   1.7398
07350 7400   1.8755
07350 7600   2.1874
07450 2600   0.1742
07450 2800   0.1804
07450 3000   0.2156
07450 3200   0.2680
07450 3400   0.3199
07450 3600   0.3599
07450 3800   0.3830
07450 4000   0.3788
07450 4200   0.3676
07450 4400   0.3846
07450 4600   0.4449
07450 4800   0.4726
07450 5000   0.4788
07450 5200   0.4891
07450 5400   0.5213
07450 5600   0.5583
07450 5800   0.6001
07450 6000   0.6429
07450 6200   0.7105
07450 6400   0.7834
07450 6600   0.8511
07450 6800   0.9436
07450 7000   0.9752
07450 7200   1.0990
07450 7400   1.1633
07450 7600   1.3188
07550 2600   0.1287
07550 2800   0.1445
07550 3000   0.1982
07550 3200   0.2643
07550 3400   0.3579
07550 3600   0.4399
07550 3800   0.5345
07550 4000   0.5374
07550 4200   0.5261
07550 4400   0.5354
07550 4600   0.6068
07550 4800   0.6296
07550 5000   0.6131
07550 5200   0.6129
07550 5400   0.6448
07550 5600   0.6693
07550 5800   0.7307
07550 6000   0.7871
07550 6200   0.8710
07550 6400   0.9552
07550 6600   1.0834
07550 6800   1.2264
07550 7000   1.3015
07550 7200   1.5578
07550 7400   1.6911
07550 7600   2.0331
07650 2600   0.0519
07650 2800   0.0574
07650 3000   0.0731
07650 3200   0.1036
07650 3400   0.1402
07650 3600   0.2096
07650 3800   0.3725
07650 4000   0.5712
07650 4200   0.6311
07650 4400   0.6687
07650 4600   0.6789
07650 4800   0.6759
07650 5000   0.6650
07650 5200   0.6647
07650 5400   0.6823
07650 5600   0.7093
07650 5800   0.7539
07650 6000   0.8006
07650 6200   0.8848
07650 6400   0.9462
07650 6600   1.0549
07650 6800   1.1669
07650 7000   1.2152
07650 7200   1.4342
07650 7400   1.5475
07650 7600   1.8415
07750 2600   0.0433
07750 2800   0.0514
07750 3000   0.0683
07750 3200   0.0969
07750 3400   0.1313
07750 3600   0.1949
07750 3800   0.3467
07750 4000   0.5145
07750 4200   0.5763
07750 4400   0.5901
07750 4600   0.5853
07750 4800   0.5701
07750 5000   0.5496
07750 5200   0.5437
07750 5400   0.5640
07750 5600   0.5884
07750 5800   0.6249
07750 6000   0.6797
07750 6200   0.7362
07750 6400   0.8075
07750 6600   0.9137
07750 6800   1.0141
07750 7000   1.0425
07750 7200   1.1968
07750 7400   1.2599
07750 7600   1.4154
07850 2600   0.0529
07850 2800   0.0687
07850 3000   0.0937
07850 3200   0.1321
07850 3400   0.1819
07850 3600   0.2780
07850 3800   0.4686
07850 4000   0.6587
07850 4200   0.7393
07850 4400   0.8203
07850 4600   0.9142
07850 4800   0.9844
07850 5000   1.0032
07850 5200   1.0261
07850 5400   1.1284
07850 5600   1.2271
07850 5800   1.3488
07850 6000   1.4481
07850 6200   1.5957
07850 6400   1.6816
07850 6600   1.7876
07850 6800   1.8930
07850 7000   1.9272
07850 7200   2.0457
07850 7400   2.0646
07850 7600   2.2136
07950 2600   0.0814
07950 2800   0.1052
07950 3000   0.1430
07950 3200   0.2029
07950 3400   0.2788
07950 3600   0.4082
07950 3800   0.5694
07950 4000   0.6320
07950 4200   0.6164
07950 4400   0.5785
07950 4600   0.5626
07950 4800   0.5408
07950 5000   0.5555
07950 5200   0.6055
07950 5400   0.7063
07950 5600   0.8322
07950 5800   0.9566
07950 6000   1.0829
07950 6200   1.2059
07950 6400   1.3184
07950 6600   1.4192
07950 6800   1.5371
07950 7000   1.5174
07950 7200   1.6529
07950 7400   1.6917
07950 7600   1.9028
08050 2600   0.1437
08050 2800   0.1883
08050 3000   0.2653
08050 3200   0.3713
08050 3400   0.4939
08050 3600   0.6067
08050 3800   0.6733
08050 4000   0.6505
08050 4200   0.5814
08050 4400   0.5338
08050 4600   0.5314
08050 4800   0.5206
08050 5000   0.5314
08050 5200   0.5594
08050 5400   0.6432
08050 5600   0.7440
08050 5800   0.8678
08050 6000   0.9973
08050 6200   1.1331
08050 6400   1.2797
08050 6600   1.3876
08050 6800   1.5407
08050 7000   1.5534
08050 7200   1.7522
08050 7400   1.8647
08050 7600   2.1052
08150 2600   0.2447
08150 2800   0.3407
08150 3000   0.4690
08150 3200   0.6287
08150 3400   0.7576
08150 3600   0.8052
08150 3800   0.8369
08150 4000   0.8496
08150 4200   0.7721
08150 4400   0.6982
08150 4600   0.6535
08150 4800   0.6390
08150 5000   0.6315
08150 5200   0.7070
08150 5400   0.8669
08150 5600   1.0754
08150 5800   1.2816
08150 6000   1.3361
08150 6200   1.4686
08150 6400   1.5939
08150 6600   1.6769
08150 6800   1.8092
08150 7000   1.7749
08150 7200   1.9463
08150 7400   2.0522
08150 7600   2.2257
08250 2600   0.0891
08250 2800   0.1363
08250 3000   0.2207
08250 3200   0.3528
08250 3400   0.5332
08250 3600   0.7289
08250 3800   0.8587
08250 4000   0.8479
08250 4200   0.7440
08250 4400   0.6942
08250 4600   0.6429
08250 4800   0.5976
08250 5000   0.5767
08250 5200   0.6095
08250 5400   0.6787
08250 5600   0.7609
08250 5800   0.8377
08250 6000   0.9192
08250 6200   1.0040
08250 6400   1.1051
08250 6600   1.1935
08250 6800   1.2994
08250 7000   1.3078
08250 7200   1.4458
08250 7400   1.4691
08250 7600   1.5792
08350 2600   0.0852
08350 2800   0.1262
08350 3000   0.1956
08350 3200   0.2905
08350 3400   0.3898
08350 3600   0.4656
08350 3800   0.5045
08350 4000   0.4787
08350 4200   0.4625
08350 4400   0.4410
08350 4600   0.4421
08350 4800   0.4578
08350 5000   0.4817
08350 5200   0.5453
08350 5400   0.6458
08350 5600   0.7674
08350 5800   0.8924
08350 6000   0.9797
08350 6200   1.0555
08350 6400   1.1285
08350 6600   1.2241
08350 6800   1.2954
08350 7000   1.2764
08350 7200   1.4359
08350 7400   1.5712
08350 7600   1.7600
08450 2600   0.0661
08450 2800   0.0859
08450 3000   0.1227
08450 3200   0.1899
08450 3400   0.2752
08450 3600   0.3953
08450 3800   0.5372
08450 4000   0.5472
08450 4200   0.5230
08450 4400   0.4921
08450 4600   0.4868
08450 4800   0.5035
08450 5000   0.5207
08450 5200   0.5725
08450 5400   0.6553
08450 5600   0.7566
08450 5800   0.8988
08450 6000   1.0570
08450 6200   1.2234
08450 6400   1.4095
08450 6600   1.6241
08450 6800   1.8353
08450 7000   1.9038
08450 7200   2.2352
08450 7400   2.4491
08450 7600   2.8296
08550 2600   0.0693
08550 2800   0.0912
08550 3000   0.1324
08550 3200   0.2052
08550 3400   0.2958
08550 3600   0.4386
08550 3800   0.6155
08550 4000   0.6745
08550 4200   0.6555
08550 4400   0.6300
08550 4600   0.6359
08550 4800   0.6265
08550 5000   0.6455
08550 5200   0.6792
08550 5400   0.7245
08550 5600   0.7747
08550 5800   0.8251
08550 6000   0.8901
08550 6200   0.9642
08550 6400   1.0482
08550 6600   1.1324
08550 6800   1.2219
08550 7000   1.1416
08550 7200   1.2219
08550 7400   1.3401
08550 7600   1.3951
08650 2600   0.1275
08650 2800   0.1626
08650 3000   0.2286
08650 3200   0.3239
08650 3400   0.4366
08650 3600   0.5496
08650 3800   0.6581
08650 4000   0.6790
08650 4200   0.6414
08650 4400   0.6275
08650 4600   0.5954
08650 4800   0.6062
08650 5000   0.6146
08650 5200   0.6557
08650 5400   0.7074
08650 5600   0.7694
08650 5800   0.8239
08650 6000   0.8979
08650 6200   0.9548
08650 6400   1.0174
08650 6600   1.1301
08650 6800   1.2099
08650 7000   1.1481
08650 7200   1.2752
08650 7400   1.3834
08650 7600   1.5149
08750 2600   0.1931
08750 2800   0.2454
08750 3000   0.3384
08750 3200   0.4701
08750 3400   0.5873
08750 3600   0.7015
08750 3800   0.7685
08750 4000   0.7710
08750 4200   0.7373
08750 4400   0.6848
08750 4600   0.7275
08750 4800   0.7286
08750 5000   0.7075
08750 5200   0.7077
08750 5400   0.7580
08750 5600   0.8006
08750 5800   0.8849
08750 6000   0.9521
08750 6200   1.0323
08750 6400   1.1088
08750 6600   1.2498
08750 6800   1.3788
08750 7000   1.4695
08750 7200   1.7037
08750 7400   1.8742
08750 7600   2.2298
08850 2600   0.0987
08850 2800   0.1290
08850 3000   0.1797
08850 3200   0.2573
08850 3400   0.3608
08850 3600   0.5232
08850 3800   0.7824
08850 4000   0.9252
08850 4200   0.9430
08850 4400   0.9153
08850 4600   0.8603
08850 4800   0.8383
08850 5000   0.7911
08850 5200   0.7802
08850 5400   0.8243
08850 5600   0.8920
08850 5800   0.9875
08850 6000   1.0614
08850 6200   1.1754
08850 6400   1.2735
08850 6600   1.3758
08850 6800   1.5044
08850 7000   1.3807
08850 7200   1.5290
08850 7400   1.6372
08850 7600   1.8150
08950 2600   0.0689
08950 2800   0.0927
08950 3000   0.1342
08950 3200   0.1987
08950 3400   0.2838
08950 3600   0.4466
08950 3800   0.7181
08950 4000   0.9215
08950 4200   0.8940
08950 4400   0.8501
08950 4600   0.8466
08950 4800   0.8321
08950 5000   0.8497
08950 5200   0.8714
08950 5400   0.9345
08950 5600   1.0215
08950 5800   1.1492
08950 6000   1.2605
08950 6200   1.3794
08950 6400   1.4821
08950 6600   1.5840
08950 6800   1.7069
08950 7000   1.7272
08950 7200   1.8457
08950 7400   1.8755
08950 7600   1.9753
09050 2600   0.1036
09050 2800   0.1478
09050 3000   0.2178
09050 3200   0.3147
09050 3400   0.4300
09050 3600   0.5765
09050 3800   0.6851
09050 4000   0.7021
09050 4200   0.6661
09050 4400   0.6498
09050 4600   0.6571
09050 4800   0.6698
09050 5000   0.6865
09050 5200   0.7001
09050 5400   0.7570
09050 5600   0.8148
09050 5800   0.9034
09050 6000   0.9676
09050 6200   1.0547
09050 6400   1.1251
09050 6600   1.2099
09050 6800   1.2797
09050 7000   1.2606
09050 7200   1.3375
09050 7400   1.3607
09050 7600   1.4024
09150 2600   0.1802
09150 2800   0.2673
09150 3000   0.4121
09150 3200   0.5898
09150 3400   0.8354
09150 3600   1.0779
09150 3800   1.2351
09150 4000   1.1992
09150 4200   1.0311
09150 4400   0.8582
09150 4600   0.7677
09150 4800   0.7005
09150 5000   0.6788
09150 5200   0.7419
09150 5400   0.9214
09150 5600   1.1840
09150 5800   1.5134
09150 6000   1.8161
09150 6200   2.1341
09150 6400   2.4674
09150 6600   2.6953
09150 6800   2.9157
09150 7000   2.9964
09150 7200   3.0926
09150 7400   3.0604
09150 7600   3.1095
09250 2600   0.0972
09250 2800   0.1554
09250 3000   0.2620
09250 3200   0.4338
09250 3400   0.6546
09250 3600   0.8816
09250 3800   1.0337
09250 4000   0.9482
09250 4200   0.7774
09250 4400   0.6233
09250 4600   0.5428
09250 4800   0.4930
09250 5000   0.4720
09250 5200   0.5109
09250 5400   0.6330
09250 5600   0.8209
09250 5800   1.0156
09250 6000   1.1478
09250 6200   1.2573
09250 6400   1.3247
09250 6600   1.3823
09250 6800   1.4529
09250 7000   1.4780
09250 7200   1.5398
09250 7400   1.6004
09250 7600   1.6368
09350 2600   0.0983
09350 2800   0.1511
09350 3000   0.2450
09350 3200   0.4023
09350 3400   0.6221
09350 3600   0.9399
09350 3800   1.3058
09350 4000   1.2491
09350 4200   1.0143
09350 4400   0.7916
09350 4600   0.6555
09350 4800   0.5734
09350 5000   0.5516
09350 5200   0.5939
09350 5400   0.7343
09350 5600   0.9970
09350 5800   1.3704
09350 6000   1.7690
09350 6200   2.1134
09350 6400   2.5419
09350 6600   3.0103
09350 6800   3.4529
09350 7000   3.6935
09350 7200   4.2759
09350 7400   4.5496
09350 7600   5.0772
09450 2600   0.1354
09450 2800   0.2075
09450 3000   0.3331
09450 3200   0.5290
09450 3400   0.7911
09450 3600   1.1129
09450 3800   1.4339
09450 4000   1.4446
09450 4200   1.1374
09450 4400   0.8695
09450 4600   0.7035
09450 4800   0.6075
09450 5000   0.5781
09450 5200   0.6118
09450 5400   0.7541
09450 5600   0.9692
09450 5800   1.1873
09450 6000   1.3599
09450 6200   1.5166
09450 6400   1.6285
09450 6600   1.7250
09450 6800   1.7974
09450 7000   1.7492
09450 7200   1.8348
09450 7400   1.8190
09450 7600   1.8782
09550 2600   0.1968
09550 2800   0.2956
09550 3000   0.4562
09550 3200   0.6624
09550 3400   0.8791
09550 3600   1.0562
09550 3800   1.1396
09550 4000   1.0660
09550 4200   0.9358
09550 4400   0.7858
09550 4600   0.6845
09550 4800   0.6445
09550 5000   0.6371
09550 5200   0.7093
09550 5400   0.8927
09550 5600   1.2138
09550 5800   1.6107
09550 6000   2.0392
09550 6200   2.4549
09550 6400   2.9042
09550 6600   3.4077
09550 6800   3.9444
09550 7000   4.4716
09550 7200   5.4279
09550 7400   6.0701
09550 7600   7.0537
09650 2600   0.2839
09650 2800   0.3992
09650 3000   0.5244
09650 3200   0.6386
09650 3400   0.7143
09650 3600   0.7499
09650 3800   0.7646
09650 4000   0.7356
09650 4200   0.6740
09650 4400   0.6005
09650 4600   0.5667
09650 4800   0.5297
09650 5000   0.5290
09650 5200   0.5743
09650 5400   0.6866
09650 5600   0.8392
09650 5800   1.0133
09650 6000   1.1745
09650 6200   1.3382
09650 6400   1.5050
09650 6600   1.6277
09650 6800   1.7476
09650 7000   1.7893
09650 7200   1.8656
09650 7400   1.8172
09650 7600   1.8875
09750 2600   0.2056
09750 2800   0.3015
09750 3000   0.4170
09750 3200   0.5289
09750 3400   0.5909
09750 3600   0.6090
09750 3800   0.6192
09750 4000   0.6031
09750 4200   0.5613
09750 4400   0.5097
09750 4600   0.4907
09750 4800   0.4823
09750 5000   0.4960
09750 5200   0.5641
09750 5400   0.6886
09750 5600   0.8899
09750 5800   1.1456
09750 6000   1.4699
09750 6200   1.8232
09750 6400   2.2272
09750 6600   2.6127
09750 6800   3.0369
09750 7000   3.2575
09750 7200   3.7838
09750 7400   4.1422
09750 7600   4.7208
09850 2600   0.1766
09850 2800   0.2653
09850 3000   0.4148
09850 3200   0.6371
09850 3400   0.9042
09850 3600   1.2139
09850 3800   1.3862
09850 4000   1.3420
09850 4200   1.2299
09850 4400   1.1430
09850 4600   1.0911
09850 4800   1.0021
09850 5000   0.9729
09850 5200   1.0139
09850 5400   1.1705
09850 5600   1.3738
09850 5800   1.5538
09850 6000   1.7212
09850 6200   1.8523
09850 6400   2.0258
09850 6600   2.1769
09850 6800   2.3212
09850 7000   2.3719
09850 7200   2.4558
09850 7400   2.5535
09850 7600   2.6989
09950 2600   0.1177
09950 2800   0.1537
09950 3000   0.2071
09950 3200   0.2688
09950 3400   0.3259
09950 3600   0.3819
09950 3800   0.4311
09950 4000   0.4740
09950 4200   0.5194
09950 4400   0.6565
09950 4600   0.9565
09950 4800   1.1334
09950 5000   1.1828
09950 5200   1.3205
09950 5400   1.5309
09950 5600   1.8241
09950 5800   2.1785
09950 6000   2.4182
09950 6200   2.5526
09950 6400   2.7584
09950 6600   2.8657
09950 6800   2.9226
09950 7000   3.0052
09950 7200   3.1871
09950 7400   3.2127
09950 7600   3.3535
10050 2600    0.0857
10050 2800    0.1160
10050 3000    0.1612
10050 3200    0.2135
10050 3400    0.2584
10050 3600    0.3000
10050 3800    0.3252
10050 4000    0.3366
10050 4200    0.3427
10050 4400    0.3818
10050 4600    0.4881
10050 4800    0.5574
10050 5000    0.6087
10050 5200    0.7049
10050 5400    0.7986
10050 5600    0.8874
10050 5800    0.9715
10050 6000    1.0427
10050 6200    1.1053
10050 6400    1.2073
10050 6600    1.3181
10050 6800    1.4920
10050 7000    1.5904
10050 7200    1.8581
10050 7400    1.9822
10050 7600    2.2618
10150 2600    0.0967
10150 2800    0.1276
10150 3000    0.1743
10150 3200    0.2322
10150 3400    0.2823
10150 3600    0.3353
10150 3800    0.3817
10150 4000    0.4202
10150 4200    0.4444
10150 4400    0.5142
10150 4600    0.6034
10150 4800    0.6264
10150 5000    0.6163
10150 5200    0.6396
10150 5400    0.7148
10150 5600    0.8087
10150 5800    0.9186
10150 6000    0.9997
10150 6200    1.0596
10150 6400    1.1507
10150 6600    1.2418
10150 6800    1.3228
10150 7000    1.3978
10150 7200    1.5215
10150 7400    1.5370
10150 7600    1.6291
10250 2600    0.1009
10250 2800    0.1340
10250 3000    0.1826
10250 3200    0.2422
10250 3400    0.2954
10250 3600    0.3507
10250 3800    0.4012
10250 4000    0.4393
10250 4200    0.4720
10250 4400    0.5762
10250 4600    0.7433
10250 4800    0.7753
10250 5000    0.7577
10250 5200    0.7672
10250 5400    0.8181
10250 5600    0.9105
10250 5800    0.9823
10250 6000    1.0676
10250 6200    1.1488
10250 6400    1.2475
10250 6600    1.3730
10250 6800    1.4809
10250 7000    1.5347
10250 7200    1.7770
10250 7400    1.8630
10250 7600    2.1282
10350 2600    0.1166
10350 2800    0.1538
10350 3000    0.2037
10350 3200    0.2644
10350 3400    0.3088
10350 3600    0.3464
10350 3800    0.3817
10350 4000    0.3993
10350 4200    0.4074
10350 4400    0.4184
10350 4600    0.4661
10350 4800    0.4860
10350 5000    0.4594
10350 5200    0.4931
10350 5400    0.5257
10350 5600    0.5890
10350 5800    0.6543
10350 6000    0.7204
10350 6200    0.7850
10350 6400    0.8527
10350 6600    0.9144
10350 6800    0.9779
10350 7000    0.9683
10350 7200    1.0648
10350 7400    1.1065
10350 7600    1.2152
10450 2600    0.1282
10450 2800    0.1719
10450 3000    0.2376
10450 3200    0.3088
10450 3400    0.3624
10450 3600    0.4295
10450 3800    0.4820
10450 4000    0.4929
10450 4200    0.5117
10450 4400    0.5499
10450 4600    0.6115
10450 4800    0.6346
10450 5000    0.6294
10450 5200    0.7037
10450 5400    0.7878
10450 5600    0.8933
10450 5800    0.9859
10450 6000    1.0518
10450 6200    1.1016
10450 6400    1.1287
10450 6600    1.1639
10450 6800    1.1792
10450 7000    1.1540
10450 7200    1.2023
10450 7400    1.1702
10450 7600    1.1985
10550 2600    0.1385
10550 2800    0.1834
10550 3000    0.2448
10550 3200    0.3215
10550 3400    0.3876
10550 3600    0.4408
10550 3800    0.4859
10550 4000    0.5233
10550 4200    0.5447
10550 4400    0.6146
10550 4600    0.7125
10550 4800    0.7491
10550 5000    0.7931
10550 5200    0.9136
10550 5400    0.9954
10550 5600    1.0418
10550 5800    1.1509
10550 6000    1.2596
10550 6200    1.3944
10550 6400    1.4741
10550 6600    1.5391
10550 6800    1.5595
10550 7000    1.4889
10550 7200    1.5690
10550 7400    1.5874
10550 7600    1.6565
10650 2600    0.2838
10650 2800    0.3685
10650 3000    0.4472
10650 3200    0.6216
10650 3400    0.6909
10650 3600    0.8437
10650 3800    0.8272
10650 4000    0.7521
10650 4200    0.8439
10650 4400    0.8741
10650 4600    0.8931
10650 4800    0.8504
10650 5000    1.1427
10650 5200    1.0322
10650 5400    0.9506
10650 5600    0.9383
10650 5800    0.9704
10650 6000    0.9377
10650 6200    0.9405
10650 6400    0.9529
10650 6600    0.9488
10650 6800    0.9381
10650 7000    0.8649
10650 7200    0.8794
10650 7400    0.8533
10650 7600    0.8892
10750 2600    0.3904
10750 2800    0.5283
10750 3000    0.6650
10750 3200    0.7536
10750 3400    0.9568
10750 3600    0.9069
10750 3800    0.8648
10750 4000    0.9533
10750 4200    0.8658
10750 4400    0.8513
10750 4600    0.9289
10750 4800    1.0027
10750 5000    0.9542
10750 5200    1.0040
10750 5400    1.0510
10750 5600    1.0280
10750 5800    1.0118
10750 6000    0.9939
10750 6200    1.0182
10750 6400    1.0182
10750 6600    1.0206
10750 6800    1.0437
10750 7000    0.9834
10750 7200    0.9909
10750 7400    1.0072
10750 7600    1.0502
10850 2600    0.5358
10850 2800    0.7130
10850 3000    0.8514
10850 3200    0.9475
10850 3400    1.1553
10850 3600    1.3393
10850 3800    1.2327
10850 4000    1.1687
10850 4200    1.2315
10850 4400    1.1168
10850 4600    1.1715
10850 4800    1.0779
10850 5000    1.1045
10850 5200    1.1068
10850 5400    1.1038
10850 5600    1.1897
10850 5800    1.2199
10850 6000    1.2035
10850 6200    1.1975
10850 6400    1.2576
10850 6600    1.3189
10850 6800    1.3509
10850 7000    1.2346
10850 7200    1.2493
10850 7400    1.3475
10850 7600    1.2739
10950 2600    0.4250
10950 2800    0.5880
10950 3000    0.7777
10950 3200    1.0427
10950 3400    1.4041
10950 3600    1.4588
10950 3800    1.4384
10950 4000    1.6088
10950 4200    1.3566
10950 4400    1.1202
10950 4600    0.7973
10950 4800    0.8057
10950 5000    0.7501
10950 5200    0.8084
10950 5400    0.8940
10950 5600    1.0592
10950 5800    1.1457
10950 6000    1.1256
10950 6200    1.0791
10950 6400    1.0949
10950 6600    1.0944
10950 6800    1.1670
10950 7000    1.1476
10950 7200    1.2103
10950 7400    1.2664
10950 7600    1.4062
11050 2600    0.3582
11050 2800    0.5207
11050 3000    0.7293
11050 3200    0.9411
11050 3400    1.3379
11050 3600    1.6671
11050 3800    1.6933
11050 4000    1.6246
11050 4200    1.1535
11050 4400    0.9798
11050 4600    0.8279
11050 4800    0.7241
11050 5000    0.6822
11050 5200    0.7098
11050 5400    0.9210
11050 5600    1.2538
11050 5800    1.8280
11050 6000    2.4523
11050 6200    2.7412
11050 6400    2.9726
11050 6600    3.0050
11050 6800    2.9770
11050 7000    3.1818
11050 7200    3.2181
11050 7400    3.0531
11050 7600    3.0395
11150 2600    0.3774
11150 2800    0.5297
11150 3000    0.8035
11150 3200    1.1280
11150 3400    1.5518
11150 3600    2.0596
11150 3800    2.0633
11150 4000    1.8514
11150 4200    1.4607
11150 4400    1.0402
11150 4600    1.0035
11150 4800    0.8399
11150 5000    0.7945
11150 5200    0.8155
11150 5400    0.9887
11150 5600    1.2860
11150 5800    1.5692
11150 6000    2.0227
11150 6200    2.2850
11150 6400    2.3197
11150 6600    1.8936
11150 6800    2.2194
11150 7000    2.1580
11150 7200    2.7421
11150 7400    2.6407
11150 7600    2.8364
11250 2600    0.3813
11250 2800    0.5400
11250 3000    0.7997
11250 3200    1.0581
11250 3400    1.2442
11250 3600    1.5077
11250 3800    1.6605
11250 4000    1.5293
11250 4200    1.3222
11250 4400    1.0005
11250 4600    0.8707
11250 4800    0.7964
11250 5000    0.7689
11250 5200    0.7971
11250 5400    0.9758
11250 5600    1.1033
11250 5800    1.4810
11250 6000    1.6657
11250 6200    1.6298
11250 6400    1.6513
11250 6600    1.7675
11250 6800    1.8236
11250 7000    1.8391
11250 7200    1.9289
11250 7400    1.9249
11250 7600    1.9818
11350 2600    0.4441
11350 2800    0.6630
11350 3000    0.8632
11350 3200    1.0513
11350 3400    1.0876
11350 3600    1.1337
11350 3800    1.0967
11350 4000    1.0455
11350 4200    0.9654
11350 4400    0.7844
11350 4600    0.7524
11350 4800    0.7206
11350 5000    0.7441
11350 5200    0.7593
11350 5400    0.8440
11350 5600    1.0002
11350 5800    1.2051
11350 6000    1.2487
11350 6200    1.3463
11350 6400    1.4254
11350 6600    1.4736
11350 6800    1.5319
11350 7000    1.5007
11350 7200    1.5841
11350 7400    1.5775
11350 7600    1.6050
11450 2600    0.5628
11450 2800    0.7480
11450 3000    0.8735
11450 3200    1.1352
11450 3400    1.1166
11450 3600    1.2649
11450 3800    1.1518
11450 4000    1.2883
11450 4200    1.1446
11450 4400    1.0025
11450 4600    0.8813
11450 4800    0.9063
11450 5000    0.8904
11450 5200    0.9553
11450 5400    1.0529
11450 5600    1.1911
11450 5800    1.3063
11450 6000    1.4576
11450 6200    1.4881
11450 6400    1.6150
11450 6600    1.6516
11450 6800    1.7925
11450 7000    1.6547
11450 7200    1.8417
11450 7400    1.7966
11450 7600    1.9605
11550 2600    0.5592
11550 2800    0.8685
11550 3000    1.2365
11550 3200    1.8525
11550 3400    2.1321
11550 3600    2.4840
11550 3800    2.8063
11550 4000    2.5395
11550 4200    2.2915
11550 4400    1.7194
11550 4600    1.4453
11550 4800    1.2914
11550 5000    1.2779
11550 5200    1.4155
11550 5400    1.6839
11550 5600    1.5293
11550 5800    2.4101
11550 6000    1.7726
11550 6200    2.7898
11550 6400    3.2675
11550 6600    3.5000
11550 6800    3.9202
11550 7000    3.9945
11550 7200    5.0222
11550 7400    5.6043
11550 7600    6.3828
11650 2600    0.4477
11650 2800    0.6012
11650 3000    0.8057
11650 3200    1.0190
11650 3400    1.1477
11650 3600    1.1598
11650 3800    1.3065
11650 4000    1.2629
11650 4200    1.1480
11650 4400    0.9861
11650 4600    0.8444
11650 4800    0.8172
11650 5000    0.7803
11650 5200    0.8097
11650 5400    0.9427
11650 5600    0.9979
11650 5800    1.0098
11650 6000    1.1097
11650 6200    1.1870
11650 6400    1.1546
11650 6600    1.1504
11650 6800    1.1031
11650 7000    1.0706
11650 7200    1.0840
11650 7400    1.0774
11650 7600    1.0647
11750 2600    0.5173
11750 2800    0.6249
11750 3000    0.6893
11750 3200    0.8813
11750 3400    0.9390
11750 3600    0.9980
11750 3800    1.0069
11750 4000    1.0577
11750 4200    0.9403
11750 4400    0.8889
11750 4600    0.8776
11750 4800    0.9037
11750 5000    0.9441
11750 5200    0.9986
11750 5400    1.1282
11750 5600    1.2401
11750 5800    1.3098
11750 6000    1.3396
11750 6200    1.3594
11750 6400    1.3786
11750 6600    1.3693
11750 6800    1.3877
11750 7000    1.3390
11750 7200    1.4189
11750 7400    1.3811
11750 7600    1.4071
11850 2600    0.7059
11850 2800    0.9836
11850 3000    1.1795
11850 3200    1.2185
11850 3400    1.1965
11850 3600    1.1656
11850 3800    1.0832
11850 4000    1.1055
11850 4200    1.0181
11850 4400    0.9797
11850 4600    0.9499
11850 4800    1.0624
11850 5000    1.0702
11850 5200    1.0442
11850 5400    1.1403
11850 5600    1.1082
11850 5800    1.1590
11850 6000    1.1589
11850 6200    1.1142
11850 6400    1.1161
11850 6600    1.1148
11850 6800    1.1092
11850 7000    1.0313
11850 7200    1.0293
11850 7400    1.0498
11850 7600    1.0749
11950 2600    0.6915
11950 2800    1.0365
11950 3000    1.3793
11950 3200    1.4639
11950 3400    1.4701
11950 3600    1.8909
11950 3800    1.5798
11950 4000    1.6199
11950 4200    1.3498
11950 4400    1.3411
11950 4600    1.3218
11950 4800    1.2421
11950 5000    1.2545
11950 5200    1.3498
11950 5400    1.2548
11950 5600    1.3878
11950 5800    1.3984
11950 6000    1.3312
11950 6200    1.4139
11950 6400    1.3253
11950 6600    1.3912
11950 6800    1.3992
11950 7000    1.2628
11950 7200    1.2298
11950 7400    1.2729
11950 7600    1.3888
12050 2600    0.8024
12050 2800    1.2663
12050 3000    1.9017
12050 3200    2.5612
12050 3400    3.3258
12050 3600    3.3602
12050 3800    2.8908
12050 4000    2.4362
12050 4200    2.2508
12050 4400    1.9735
12050 4600    1.8590
12050 4800    1.7052
12050 5000    1.6499
12050 5200    1.7901
12050 5400    1.8007
12050 5600    1.9525
12050 5800    2.0764
12050 6000    2.1847
12050 6200    2.2588
12050 6400    2.2637
12050 6600    2.3002
12050 6800    2.2809
12050 7000    1.9914
12050 7200    1.9837
12050 7400    2.0133
12050 7600    1.9774
12150 2600    0.7748
12150 2800    1.0887
12150 3000    1.7503
12150 3200    2.3612
12150 3400    3.0085
12150 3600    3.8726
12150 3800    3.4166
12150 4000    3.2181
12150 4200    2.6163
12150 4400    2.2158
12150 4600    1.9783
12150 4800    1.8520
12150 5000    1.7930
12150 5200    1.8698
12150 5400    1.9674
12150 5600    2.1986
12150 5800    2.2806
12150 6000    2.3086
12150 6200    2.3873
12150 6400    2.3733
12150 6600    2.3986
12150 6800    2.5236
12150 7000    2.3359
12150 7200    2.4947
12150 7400    2.3925
12150 7600    2.5639
12250 2600    0.9922
12250 2800    1.4487
12250 3000    2.3010
12250 3200    3.1781
12250 3400    4.4840
12250 3600    4.8116
12250 3800    4.7372
12250 4000    3.6913
12250 4200    2.8285
12250 4400    2.3391
12250 4600    2.0796
12250 4800    1.8981
12250 5000    1.7849
12250 5200    1.8011
12250 5400    2.0061
12250 5600    2.0926
12250 5800    2.2362
12250 6000    2.2636
12250 6200    2.2936
12250 6400    2.4028
12250 6600    2.3113
12250 6800    2.2921
12250 7000    2.1241
12250 7200    2.2933
12250 7400    2.2669
12250 7600    2.3216
12350 2600    0.8810
12350 2800    1.3360
12350 3000    1.8416
12350 3200    2.5032
12350 3400    2.9579
12350 3600    3.3189
12350 3800    4.1393
12350 4000    4.0269
12350 4200    3.6251
12350 4400    2.7303
12350 4600    2.2706
12350 4800    1.8550
12350 5000    1.7930
12350 5200    1.8558
12350 5400    1.8349
12350 5600    1.8352
12350 5800    1.9982
12350 6000    2.0803
12350 6200    2.1441
12350 6400    2.3557
12350 6600    2.5261
12350 6800    2.6591
12350 7000    2.6969
12350 7200    3.0549
12350 7400    3.0292
12350 7600    3.0683
12450 2600    0.6028
12450 2800    0.7758
12450 3000    0.9485
12450 3200    1.1871
12450 3400    1.4086
12450 3600    1.5191
12450 3800    1.5869
12450 4000    1.6500
12450 4200    1.5865
12450 4400    1.5021
12450 4600    1.5183
12450 4800    1.6263
12450 5000    1.6341
12450 5200    1.8753
12450 5400    2.1596
12450 5600    2.4058
12450 5800    2.8462
12450 6000    3.2201
12450 6200    3.4292
12450 6400    4.0404
12450 6600    4.3042
12450 6800    4.5653
12450 7000    4.8463
12450 7200    5.1386
12450 7400    4.0310
12450 7600    5.1696
12550 2600    0.6346
12550 2800    0.7401
12550 3000    0.9150
12550 3200    1.1480
12550 3400    1.3000
12550 3600    1.4528
12550 3800    1.5251
12550 4000    1.5262
12550 4200    1.4545
12550 4400    1.3870
12550 4600    1.3275
12550 4800    1.2124
12550 5000    1.3704
12550 5200    1.4451
12550 5400    1.6046
12550 5600    1.8446
12550 5800    2.1116
12550 6000    2.2561
12550 6200    2.3522
12550 6400    2.3915
12550 6600    2.4147
12550 6800    2.3509
12550 7000    2.2900
12550 7200    2.3097
12550 7400    2.2421
12550 7600    2.1389
12650 2600    0.7678
12650 2800    1.0423
12650 3000    1.3854
12650 3200    1.5821
12650 3400    1.9068
12650 3600    2.0682
12650 3800    2.1026
12650 4000    2.0555
12650 4200    1.8447
12650 4400    1.5361
12650 4600    1.7078
12650 4800    1.6116
12650 5000    1.7002
12650 5200    1.5870
12650 5400    1.8817
12650 5600    1.8177
12650 5800    2.1108
12650 6000    2.2254
12650 6200    2.2552
12650 6400    2.3534
12650 6600    2.3968
12650 6800    2.4642
12650 7000    2.4560
12650 7200    2.5980
12650 7400    2.5190
12650 7600    2.3944
12750 2600    0.8080
12750 2800    1.1498
12750 3000    1.7508
12750 3200    2.3257
12750 3400    2.9013
12750 3600    3.2120
12750 3800    2.8750
12750 4000    3.2204
12750 4200    1.9988
12750 4400    2.1658
12750 4600    2.0587
12750 4800    3.3239
12750 5000    3.4590
12750 5200    4.0778
12750 5400    4.5375
12750 5600    5.5891
12750 5800    6.3377
12750 6000    8.3983
12750 6200    8.9608
12750 6400    9.6910
12750 6600   11.2522
12750 6800   11.9324
12750 7000   14.5307
12750 7200   13.1487
12750 7400   13.7934
12750 7600   19.5389
12850 2600    0.8605
12850 2800    1.1071
12850 3000    1.3008
12850 3200    1.3122
12850 3400    1.3519
12850 3600    1.1401
12850 3800    1.1002
12850 4000    1.0810
12850 4200    0.9360
12850 4400    0.8372
12850 4600    0.8152
12850 4800    0.9029
12850 5000    1.0581
12850 5200    1.0901
12850 5400    1.5827
12850 5600    1.9727
12850 5800    2.5972
12850 6000    3.1387
12850 6200    3.9856
12850 6400    4.1341
12850 6600    4.9951
12850 6800    5.1874
12850 7000    5.5083
12850 7200    5.8019
12850 7400    6.5497
12850 7600    7.1121
12950 2600    0.9218
12950 2800    1.3510
12950 3000    1.8107
12950 3200    2.0470
12950 3400    2.2635
12950 3600    2.2921
12950 3800    2.2292
12950 4000    1.9909
12950 4200    1.7890
12950 4400    1.6498
12950 4600    1.6827
12950 4800    1.5242
12950 5000    1.7129
12950 5200    1.4993
12950 5400    1.7478
12950 5600    1.6409
12950 5800    2.0786
12950 6000    2.3230
12950 6200    2.5328
12950 6400    2.8542
12950 6600    3.2449
12950 6800    3.7189
12950 7000    3.9781
12950 7200    4.7388
12950 7400    5.0859
12950 7600    5.8846
13050 2600    1.2153
13050 2800    1.7633
13050 3000    2.5890
13050 3200    2.8654
13050 3400    3.3125
13050 3600    3.5045
13050 3800    3.3465
13050 4000    3.0615
13050 4200    3.0280
13050 4400    2.9306
13050 4600    3.3342
13050 4800    3.8640
13050 5000    3.8894
13050 5200    4.0371
13050 5400    4.2054
13050 5600    4.3619
13050 5800    4.5784
13050 6000    4.8631
13050 6200    5.0059
13050 6400    5.5981
13050 6600    5.9973
13050 6800    6.4156
13050 7000    6.7609
13050 7200    7.7955
13050 7400    8.0999
13050 7600    9.1716
13150 2600    1.0753
13150 2800    1.4765
13150 3000    1.9123
13150 3200    2.2877
13150 3400    2.5683
13150 3600    2.2983
13150 3800    2.7617
13150 4000    2.6497
13150 4200    2.6204
13150 4400    2.3133
13150 4600    2.1807
13150 4800    2.1271
13150 5000    1.8857
13150 5200    1.8862
13150 5400    1.7299
13150 5600    1.6695
13150 5800    1.7841
13150 6000    1.8198
13150 6200    1.8478
13150 6400    1.8787
13150 6600    1.9420
13150 6800    2.0436
13150 7000    1.9176
13150 7200    2.0112
13150 7400    1.9596
13150 7600    2.1717
13250 2600    0.7205
13250 2800    1.0526
13250 3000    1.5417
13250 3200    1.9430
13250 3400    2.5044
13250 3600    2.2506
13250 3800    2.3682
13250 4000    1.8872
13250 4200    1.8058
13250 4400    1.6038
13250 4600    1.4883
13250 4800    1.6117
13250 5000    1.4547
13250 5200    1.5463
13250 5400    1.7370
13250 5600    1.8105
13250 5800    1.9514
13250 6000    2.0677
13250 6200    2.1929
13250 6400    2.3757
13250 6600    2.5120
13250 6800    2.9013
13250 7000    2.9447
13250 7200    3.3595
13250 7400    3.6280
13250 7600    4.1454
13350 2600    0.2580
13350 2800    0.3408
13350 3000    0.4870
13350 3200    0.6780
13350 3400    1.0002
13350 3600    1.6016
13350 3800    2.2855
13350 4000    2.4814
13350 4200    2.2276
13350 4400    2.0176
13350 4600    1.7808
13350 4800    1.6808
13350 5000    1.7307
13350 5200    1.7339
13350 5400    1.7875
13350 5600    2.0100
13350 5800    2.1191
13350 6000    2.2339
13350 6200    2.4546
13350 6400    2.4920
13350 6600    2.7966
13350 6800    3.1337
13350 7000    3.4089
13350 7200    4.2823
13350 7400    4.9758
13350 7600    5.3711
13450 2600    0.2125
13450 2800    0.2882
13450 3000    0.3995
13450 3200    0.5489
13450 3400    0.8290
13450 3600    1.3963
13450 3800    2.3845
13450 4000    2.6349
13450 4200    2.5094
13450 4400    2.1107
13450 4600    2.2354
13450 4800    2.0264
13450 5000    2.3043
13450 5200    2.0674
13450 5400    2.9456
13450 5600    3.8359
13450 5800    4.5268
13450 6000    4.8552
13450 6200    6.5377
13450 6400    6.6361
13450 6600    8.1579
13450 6800    8.3484
13450 7000    9.3203
13450 7200   10.3534
13450 7400   10.0562
13450 7600   10.2700
13550 2600    0.1942
13550 2800    0.2583
13550 3000    0.3836
13550 3200    0.5911
13550 3400    0.8720
13550 3600    1.5682
13550 3800    2.5572
13550 4000    2.3953
13550 4200    2.3253
13550 4400    1.8486
13550 4600    1.7104
13550 4800    1.8802
13550 5000    1.8943
13550 5200    1.9563
13550 5400    2.0870
13550 5600    2.1711
13550 5800    2.2494
13550 6000    2.6378
13550 6200    2.4818
13550 6400    2.7870
13550 6600    2.5788
13550 6800    2.8213
13550 7000    2.8634
13550 7200    2.8695
13550 7400    2.9676
13550 7600    2.9708
13650 2600    0.2361
13650 2800    0.3272
13650 3000    0.4903
13650 3200    0.7369
13650 3400    1.1723
13650 3600    1.8182
13650 3800    2.1916
13650 4000    1.9598
13650 4200    1.4566
13650 4400    1.5486
13650 4600    1.3135
13650 4800    1.3563
13650 5000    1.6875
13650 5200    1.7817
13650 5400    1.9912
13650 5600    1.6605
13650 5800    1.7331
13650 6000    2.5077
13650 6200    2.7160
13650 6400    3.1651
13650 6600    3.9258
13650 6800    4.6545
13650 7000    6.1643
13650 7200    7.7821
13650 7400    8.0599
13650 7600    8.2874
13750 2600    0.2671
13750 2800    0.4023
13750 3000    0.6231
13750 3200    0.9740
13750 3400    1.6693
13750 3600    3.2552
13750 3800    4.9479
13750 4000    5.2238
13750 4200    4.3406
13750 4400    2.4926
13750 4600    2.5332
13750 4800    2.3651
13750 5000    2.4401
13750 5200    2.4188
13750 5400    2.2534
13750 5600    2.3331
13750 5800    2.3137
13750 6000    2.1358
13750 6200    1.9288
13750 6400    1.9288
13750 6600    1.8493
13750 6800    1.8553
13750 7000    1.8548
13750 7200    1.8183
13750 7400    1.7886
13750 7600    1.9179
13850 2600    0.2982
13850 2800    0.4244
13850 3000    0.6041
13850 3200    0.8881
13850 3400    1.4609
13850 3600    2.1438
13850 3800    2.4119
13850 4000    2.2970
13850 4200    1.7037
13850 4400    1.6721
13850 4600    1.6743
13850 4800    1.7626
13850 5000    1.6833
13850 5200    1.9145
13850 5400    2.0737
13850 5600    2.2897
13850 5800    2.3251
13850 6000    2.7840
13850 6200    3.0646
13850 6400    2.8835
13850 6600    3.4407
13850 6800    3.2879
13850 7000    3.4164
13850 7200    3.6018
13850 7400    3.4333
13850 7600    3.6834
13950 2600    0.2575
13950 2800    0.3492
13950 3000    0.4782
13950 3200    0.5982
13950 3400    0.7025
13950 3600    0.8388
13950 3800    0.9272
13950 4000    1.0379
13950 4200    1.2872
13950 4400    1.8563
13950 4600    2.6125
13950 4800    2.6956
13950 5000    2.7220
13950 5200    2.7493
13950 5400    2.8079
13950 5600    2.8195
13950 5800    2.7201
13950 6000    2.6940
13950 6200    2.8376
13950 6400    2.9744
13950 6600    2.9338
13950 6800    2.7501
13950 7000    2.9585
13950 7200    3.2537
13950 7400    3.2610
13950 7600    3.8507
14050 2600    0.2728
14050 2800    0.3714
14050 3000    0.5149
14050 3200    0.7369
14050 3400    0.9174
14050 3600    1.1569
14050 3800    1.1473
14050 4000    1.3727
14050 4200    1.4569
14050 4400    1.4299
14050 4600    1.4191
14050 4800    1.2917
14050 5000    1.2653
14050 5200    1.2689
14050 5400    1.3070
14050 5600    1.3863
14050 5800    1.5810
14050 6000    1.8192
14050 6200    2.0780
14050 6400    2.4556
14050 6600    2.9151
14050 6800    3.3597
14050 7000    3.7004
14050 7200    4.3778
14050 7400    4.6936
14050 7600    5.8064
14150 2600    0.2399
14150 2800    0.3259
14150 3000    0.4355
14150 3200    0.6098
14150 3400    0.8418
14150 3600    1.2989
14150 3800    1.9012
14150 4000    2.0819
14150 4200    1.9608
14150 4400    1.7516
14150 4600    1.4759
14150 4800    1.4771
14150 5000    1.4265
14150 5200    1.7174
14150 5400    1.9269
14150 5600    2.3351
14150 5800    2.5792
14150 6000    2.7083
14150 6200    2.8236
14150 6400    2.8001
14150 6600    3.0150
14150 6800    3.3028
14150 7000    3.4376
14150 7200    4.0602
14150 7400    3.7581
14150 7600    4.7963
14250 2600    0.2459
14250 2800    0.3351
14250 3000    0.4615
14250 3200    0.6722
14250 3400    1.0409
14250 3600    1.7012
14250 3800    2.3417
14250 4000    2.0666
14250 4200    1.6282
14250 4400    1.2624
14250 4600    1.1414
14250 4800    1.0824
14250 5000    1.0326
14250 5200    1.0660
14250 5400    1.1577
14250 5600    1.2015
14250 5800    1.3468
14250 6000    1.3874
14250 6200    1.4416
14250 6400    1.5257
14250 6600    1.6312
14250 6800    1.7717
14250 7000    1.8341
14250 7200    2.1421
14250 7400    2.1717
14250 7600    2.6641
14350 2600    0.2647
14350 2800    0.3424
14350 3000    0.4641
14350 3200    0.6705
14350 3400    0.9017
14350 3600    1.3723
14350 3800    2.0032
14350 4000    2.1290
14350 4200    1.5949
14350 4400    1.4274
14350 4600    1.3660
14350 4800    1.3930
14350 5000    1.3374
14350 5200    1.4891
14350 5400    2.0160
14350 5600    2.6712
14350 5800    3.6673
14350 6000    3.7446
14350 6200    5.3467
14350 6400    6.5156
14350 6600    7.8301
14350 6800    9.1744
14350 7000   10.3313
14350 7200   12.8528
14350 7400   13.7260
14350 7600   16.4900
14450 2600    0.2646
14450 2800    0.3530
14450 3000    0.5021
14450 3200    0.6814
14450 3400    1.0938
14450 3600    1.7299
14450 3800    2.3085
14450 4000    2.3802
14450 4200    1.7939
14450 4400    1.4341
14450 4600    1.3469
14450 4800    1.2798
14450 5000    1.2781
14450 5200    1.3191
14450 5400    1.4866
14450 5600    1.5811
14450 5800    1.6903
14450 6000    1.6976
14450 6200    1.7182
14450 6400    1.7437
14450 6600    1.7600
14450 6800    1.7165
14450 7000    1.6402
14450 7200    1.7540
14450 7400    1.7328
14450 7600    1.7644
14550 2600    0.2914
14550 2800    0.3883
14550 3000    0.5142
14550 3200    0.7098
14550 3400    1.0274
14550 3600    1.3384
14550 3800    1.7607
14550 4000    1.7346
14550 4200    1.5239
14550 4400    1.2950
14550 4600    1.1541
14550 4800    1.0904
14550 5000    1.0744
14550 5200    1.1067
14550 5400    1.2086
14550 5600    1.3957
14550 5800    1.4507
14550 6000    1.5002
14550 6200    1.5127
14550 6400    1.6808
14550 6600    1.7650
14550 6800    1.6860
14550 7000    1.8606
14550 7200    1.9344
14550 7400    1.9914
14550 7600    2.0900
14650 2600    0.2936
14650 2800    0.4090
14650 3000    0.5058
14650 3200    0.6124
14650 3400    0.6974
14650 3600    0.7006
14650 3800    0.8276
14650 4000    0.9017
14650 4200    1.0116
14650 4400    1.1427
14650 4600    1.3097
14650 4800    1.3108
14650 5000    1.2780
14650 5200    1.4251
14650 5400    1.6967
14650 5600    2.0706
14650 5800    2.2615
14650 6000    2.3701
14650 6200    2.3868
14650 6400    2.4309
14650 6600    2.3694
14650 6800    2.3735
14650 7000    2.3892
14650 7200    2.6147
14650 7400    2.5965
14650 7600    2.8461
14750 2600    0.3233
14750 2800    0.4380
14750 3000    0.5840
14750 3200    0.7612
14750 3400    0.9359
14750 3600    1.1622
14750 3800    1.2272
14750 4000    1.3286
14750 4200    1.2379
14750 4400    1.1367
14750 4600    1.0978
14750 4800    1.0896
14750 5000    1.0539
14750 5200    1.1502
14750 5400    1.3206
14750 5600    1.4702
14750 5800    1.6747
14750 6000    1.7668
14750 6200    1.8553
14750 6400    1.9488
14750 6600    1.9875
14750 6800    2.0808
14750 7000    2.1631
14750 7200    2.3313
14750 7400    2.3147
14750 7600    2.5251
14850 2600    0.3351
14850 2800    0.4413
14850 3000    0.6109
14850 3200    0.7610
14850 3400    0.9533
14850 3600    1.3066
14850 3800    1.5668
14850 4000    1.4377
14850 4200    1.3242
14850 4400    1.1975
14850 4600    1.2392
14850 4800    1.2746
14850 5000    1.1879
14850 5200    1.3689
14850 5400    1.6072
14850 5600    1.8030
14850 5800    1.9186
14850 6000    2.1095
14850 6200    2.1771
14850 6400    2.2052
14850 6600    2.2000
14850 6800    2.2488
14850 7000    2.1889
14850 7200    2.2811
14850 7400    2.2663
14850 7600    2.2927
14950 2600    0.3523
14950 2800    0.4965
14950 3000    0.6515
14950 3200    0.8244
14950 3400    1.1679
14950 3600    1.6351
14950 3800    2.1311
14950 4000    2.0623
14950 4200    1.8815
14950 4400    1.6635
14950 4600    1.5250
14950 4800    1.4912
14950 5000    1.4584
14950 5200    1.5714
14950 5400    1.8497
14950 5600    2.0988
14950 5800    2.3172
14950 6000    2.5575
14950 6200    2.7525
14950 6400    3.0115
14950 6600    3.2698
14950 6800    3.3822
14950 7000    3.9020
14950 7200    4.4794
14950 7400    4.8439
14950 7600    5.8831
15050 2600    0.3703
15050 2800    0.5091
15050 3000    0.6807
15050 3200    0.8486
15050 3400    1.0535
15050 3600    1.1456
15050 3800    1.2864
15050 4000    1.1354
15050 4200    1.2781
15050 4400    1.2809
15050 4600    1.3095
15050 4800    1.2462
15050 5000    1.2792
15050 5200    1.2941
15050 5400    1.3459
15050 5600    1.4243
15050 5800    1.4657
15050 6000    1.5365
15050 6200    1.6240
15050 6400    1.6740
15050 6600    1.6779
15050 6800    1.6634
15050 7000    1.5685
15050 7200    1.6692
15050 7400    1.7380
15050 7600    1.8206
15150 2600    0.4212
15150 2800    0.5408
15150 3000    0.6881
15150 3200    0.8457
15150 3400    0.9457
15150 3600    1.0578
15150 3800    1.0893
15150 4000    1.1284
15150 4200    1.0666
15150 4400    1.0210
15150 4600    1.0805
15150 4800    1.1256
15150 5000    1.1613
15150 5200    1.2166
15150 5400    1.3754
15150 5600    1.6222
15150 5800    1.8060
15150 6000    2.2376
15150 6200    2.4769
15150 6400    2.8639
15150 6600    3.4076
15150 6800    3.8325
15150 7000    4.3413
15150 7200    5.9673
15150 7400    6.9046
15150 7600    8.5614
15250 2600    0.4275
15250 2800    0.5777
15250 3000    0.7538
15250 3200    0.9315
15250 3400    1.1348
15250 3600    1.3264
15250 3800    1.2905
15250 4000    1.3446
15250 4200    1.3542
15250 4400    1.3261
15250 4600    1.3714
15250 4800    1.4582
15250 5000    1.4497
15250 5200    1.4886
15250 5400    1.5741
15250 5600    1.6542
15250 5800    1.7293
15250 6000    1.8160
15250 6200    1.9048
15250 6400    2.0403
15250 6600    2.1480
15250 6800    2.3413
15250 7000    2.3494
15250 7200    2.6814
15250 7400    2.9248
15250 7600    3.3861
15350 2600    0.5262
15350 2800    0.6910
15350 3000    0.8749
15350 3200    1.0204
15350 3400    1.2287
15350 3600    1.3772
15350 3800    1.4810
15350 4000    1.6269
15350 4200    1.6575
15350 4400    1.6411
15350 4600    1.5618
15350 4800    1.5531
15350 5000    1.6588
15350 5200    1.7404
15350 5400    1.8940
15350 5600    2.0246
15350 5800    2.1608
15350 6000    2.2631
15350 6200    2.4280
15350 6400    2.6244
15350 6600    2.8514
15350 6800    2.9724
15350 7000    3.3834
15350 7200    4.0115
15350 7400    4.3855
15350 7600    5.3025
15450 2600    0.5972
15450 2800    0.7754
15450 3000    0.9591
15450 3200    1.0819
15450 3400    1.1101
15450 3600    1.1418
15450 3800    1.1365
15450 4000    1.0186
15450 4200    1.4102
15450 4400    1.4488
15450 4600    1.9416
15450 4800    2.1552
15450 5000    2.1692
15450 5200    2.4034
15450 5400    2.7118
15450 5600    2.9532
15450 5800    3.1173
15450 6000    3.1300
15450 6200    3.0637
15450 6400    3.0698
15450 6600    3.0002
15450 6800    2.9612
15450 7000    2.9396
15450 7200    3.0005
15450 7400    2.9865
15450 7600    3.2525
15550 2600    0.6644
15550 2800    0.8562
15550 3000    1.0123
15550 3200    1.0693
15550 3400    1.0552
15550 3600    1.0568
15550 3800    1.0540
15550 4000    1.1866
15550 4200    1.2107
15550 4400    1.3739
15550 4600    1.5634
15550 4800    1.6733
15550 5000    1.6506
15550 5200    1.7175
15550 5400    1.8512
15550 5600    1.9202
15550 5800    2.1355
15550 6000    2.2441
15550 6200    2.4620
15550 6400    2.6693
15550 6600    3.0130
15550 6800    3.3425
15550 7000    3.7546
15550 7200    4.5541
15550 7400    5.0586
15550 7600    6.7553
15650 2600    0.7109
15650 2800    0.9205
15650 3000    1.1209
15650 3200    1.2790
15650 3400    1.3692
15650 3600    1.3702
15650 3800    1.2932
15650 4000    1.3962
15650 4200    1.3895
15650 4400    1.4258
15650 4600    1.5426
15650 4800    1.5190
15650 5000    1.4975
15650 5200    1.5161
15650 5400    1.5900
15650 5600    1.5601
15650 5800    1.8080
15650 6000    1.9055
15650 6200    2.0447
15650 6400    2.2088
15650 6600    2.3473
15650 6800    2.6587
15650 7000    2.8196
15650 7200    3.2548
15650 7400    3.5127
15650 7600    4.3066
15750 2600    0.7668
15750 2800    0.9536
15750 3000    1.1039
15750 3200    1.1620
15750 3400    1.1658
15750 3600    1.0331
15750 3800    1.1206
15750 4000    1.0973
15750 4200    1.0839
15750 4400    1.2031
15750 4600    1.4454
15750 4800    1.5721
15750 5000    1.5967
15750 5200    1.6169
15750 5400    1.6509
15750 5600    1.6643
15750 5800    1.7242
15750 6000    1.7621
15750 6200    1.8173
15750 6400    1.8660
15750 6600    1.9241
15750 6800    1.9985
15750 7000    1.9689
15750 7200    2.0807
15750 7400    2.1181
15750 7600    2.3411
15850 2600    0.8453
15850 2800    1.0384
15850 3000    1.2091
15850 3200    1.2875
15850 3400    1.4093
15850 3600    1.4312
15850 3800    1.4249
15850 4000    1.5159
15850 4200    1.4358
15850 4400    1.4721
15850 4600    1.4502
15850 4800    1.3849
15850 5000    1.2993
15850 5200    1.2839
15850 5400    1.2935
15850 5600    1.3351
15850 5800    1.4139
15850 6000    1.4827
15850 6200    1.5698
15850 6400    1.6192
15850 6600    1.7912
15850 6800    1.9828
15850 7000    1.9759
15850 7200    2.2830
15850 7400    2.4560
15850 7600    2.9710
15950 2600    0.9949
15950 2800    1.2257
15950 3000    1.4352
15950 3200    1.5833
15950 3400    1.6205
15950 3600    1.7484
15950 3800    1.8170
15950 4000    1.8303
15950 4200    1.7902
15950 4400    1.7063
15950 4600    1.9168
15950 4800    1.8304
15950 5000    1.7782
15950 5200    1.7338
15950 5400    1.7868
15950 5600    1.8554
15950 5800    1.9757
15950 6000    2.0831
15950 6200    2.2154
15950 6400    2.3647
15950 6600    2.5525
15950 6800    2.7522
15950 7000    2.8552
15950 7200    3.2163
15950 7400    3.3928
15950 7600    3.8816
16050 2600    1.0872
16050 2800    1.2502
16050 3000    1.2995
16050 3200    1.2073
16050 3400    1.1185
16050 3600    1.0732
16050 3800    1.1028
16050 4000    1.1679
16050 4200    1.2977
16050 4400    1.5078
16050 4600    1.8033
16050 4800    1.8163
16050 5000    1.7410
16050 5200    1.7286
16050 5400    1.7579
16050 5600    1.8117
16050 5800    1.8963
16050 6000    1.9656
16050 6200    2.0937
16050 6400    2.1602
16050 6600    2.2760
16050 6800    2.4232
16050 7000    2.5076
16050 7200    2.8157
16050 7400    2.9245
16050 7600    3.3082
16150 2600    1.1241
16150 2800    1.3530
16150 3000    1.6121
16150 3200    1.7661
16150 3400    1.8270
16150 3600    1.7971
16150 3800    1.7606
16150 4000    1.6636
16150 4200    1.5838
16150 4400    1.5297
16150 4600    1.5990
16150 4800    1.5880
16150 5000    1.5633
16150 5200    1.5374
16150 5400    1.6620
16150 5600    1.6915
16150 5800    1.8962
16150 6000    2.0604
16150 6200    2.1591
16150 6400    2.4613
16150 6600    2.5864
16150 6800    3.0793
16150 7000    3.1658
16150 7200    4.1638
16150 7400    4.6650
16150 7600    5.5793
16250 2600    1.2293
16250 2800    1.4046
16250 3000    1.4534
16250 3200    1.3179
16250 3400    1.1901
16250 3600    1.0935
16250 3800    1.1004
16250 4000    1.1972
16250 4200    1.3002
16250 4400    1.4625
16250 4600    1.6462
16250 4800    1.6574
16250 5000    1.6124
16250 5200    1.6522
16250 5400    1.7101
16250 5600    1.7305
16250 5800    1.8706
16250 6000    2.0138
16250 6200    2.1482
16250 6400    2.4199
16250 6600    2.7552
16250 6800    3.0128
16250 7000    3.2868
16250 7200    3.9890
16250 7400    4.5234
16250 7600    5.4678
16350 2600    1.2433
16350 2800    1.3901
16350 3000    1.4545
16350 3200    1.2857
16350 3400    1.2119
16350 3600    1.1597
16350 3800    1.2192
16350 4000    1.3083
16350 4200    1.3928
16350 4400    1.5026
16350 4600    1.6674
16350 4800    1.6221
16350 5000    1.5213
16350 5200    1.5360
16350 5400    1.5684
16350 5600    1.6313
16350 5800    1.8272
16350 6000    1.9583
16350 6200    2.0331
16350 6400    2.2985
16350 6600    2.5030
16350 6800    2.6758
16350 7000    2.9826
16350 7200    3.4046
16350 7400    3.8984
16350 7600    4.5285
16450 2600    1.2953
16450 2800    1.4653
16450 3000    1.4536
16450 3200    1.3376
16450 3400    1.2211
16450 3600    1.1804
16450 3800    1.1801
16450 4000    1.3261
16450 4200    1.3396
16450 4400    1.6238
16450 4600    1.9724
16450 4800    1.9874
16450 5000    1.9819
16450 5200    1.9477
16450 5400    1.8861
16450 5600    2.0023
16450 5800    2.0653
16450 6000    2.1543
16450 6200    2.2879
16450 6400    2.4933
16450 6600    2.5648
16450 6800    2.7666
16450 7000    2.7869
16450 7200    3.3517
16450 7400    3.6164
16450 7600    4.1267
16550 2600    1.5715
16550 2800    1.7712
16550 3000    1.7683
16550 3200    1.6307
16550 3400    1.4563
16550 3600    1.4296
16550 3800    1.4569
16550 4000    1.5455
16550 4200    1.6326
16550 4400    2.0469
16550 4600    2.5824
16550 4800    2.6181
16550 5000    2.4910
16550 5200    2.4619
16550 5400    2.5537
16550 5600    2.6701
16550 5800    2.9297
16550 6000    3.2070
16550 6200    3.4806
16550 6400    3.4646
16550 6600    4.0427
16550 6800    4.3532
16550 7000    4.5314
16550 7200    5.0903
16550 7400    5.3710
16550 7600    5.9466
16650 2600    1.4749
16650 2800    1.6289
16650 3000    1.6851
16650 3200    1.5626
16650 3400    1.4306
16650 3600    1.3531
16650 3800    1.3444
16650 4000    1.4661
16650 4200    1.5251
16650 4400    1.9304
16650 4600    2.2385
16650 4800    2.2447
16650 5000    2.0772
16650 5200    2.0517
16650 5400    2.0535
16650 5600    2.0692
16650 5800    2.2242
16650 6000    2.3532
16650 6200    2.5038
16650 6400    2.6775
16650 6600    2.8799
16650 6800    3.1033
16650 7000    2.9866
16650 7200    3.6698
16650 7400    3.8883
16650 7600    4.4558
16750 2600    1.5403
16750 2800    1.8258
16750 3000    1.8803
16750 3200    1.6960
16750 3400    1.5575
16750 3600    1.3554
16750 3800    1.5147
16750 4000    1.5437
16750 4200    1.6404
16750 4400    1.7886
16750 4600    2.0403
16750 4800    2.1060
16750 5000    2.1374
16750 5200    2.1907
16750 5400    2.3220
16750 5600    2.3994
16750 5800    2.5335
16750 6000    2.6368
16750 6200    2.7562
16750 6400    2.8657
16750 6600    3.0271
16750 6800    3.2010
16750 7000    3.2645
16750 7200    3.6298
16750 7400    3.7648
16750 7600    4.2460
16850 2600    1.4708
16850 2800    1.6652
16850 3000    1.6890
16850 3200    1.5653
16850 3400    1.4592
16850 3600    1.3878
16850 3800    1.2425
16850 4000    1.5930
16850 4200    1.8070
16850 4400    2.4942
16850 4600    3.3966
16850 4800    3.3406
16850 5000    3.2374
16850 5200    3.1484
16850 5400    3.0048
16850 5600    3.0677
16850 5800    3.3095
16850 6000    3.1602
16850 6200    3.4963
16850 6400    3.6428
16850 6600    3.9187
16850 6800    4.1605
16850 7000    3.9856
16850 7200    4.1667
16850 7400    4.0293
16850 7600    4.2243
16950 2600    1.0466
16950 2800    1.2607
16950 3000    1.4235
16950 3200    1.5144
16950 3400    1.5466
16950 3600    1.5508
16950 3800    1.6352
16950 4000    1.7075
16950 4200    2.0629
16950 4400    2.4879
16950 4600    3.2201
16950 4800    3.1729
16950 5000    3.4151
16950 5200    3.3119
16950 5400    3.3979
16950 5600    3.5355
16950 5800    3.8313
16950 6000    4.1132
16950 6200    4.4816
16950 6400    4.7991
16950 6600    5.1857
16950 6800    5.4250
16950 7000    5.8156
16950 7200    6.5698
16950 7400    6.9396
16950 7600    7.7645
17050 2600    0.8197
17050 2800    1.0156
17050 3000    1.2210
17050 3200    1.3925
17050 3400    1.5782
17050 3600    1.6261
17050 3800    1.5921
17050 4000    1.8259
17050 4200    2.1060
17050 4400    2.3405
17050 4600    2.6844
17050 4800    2.6237
17050 5000    2.3671
17050 5200    2.3662
17050 5400    2.4685
17050 5600    2.5174
17050 5800    2.7115
17050 6000    2.9831
17050 6200    3.1724
17050 6400    3.3755
17050 6600    3.6404
17050 6800    3.6248
17050 7000    3.8868
17050 7200    4.2289
17050 7400    4.1416
17050 7600    4.4180
17150 2600    0.5805
17150 2800    0.7392
17150 3000    0.9196
17150 3200    1.1101
17150 3400    1.3554
17150 3600    1.5051
17150 3800    1.6731
17150 4000    1.7641
17150 4200    1.9641
17150 4400    2.4298
17150 4600    3.2393
17150 4800    3.4367
17150 5000    3.3737
17150 5200    3.3913
17150 5400    3.4732
17150 5600    3.4894
17150 5800    3.6763
17150 6000    3.8660
17150 6200    4.0122
17150 6400    4.1158
17150 6600    4.1348
17150 6800    4.1129
17150 7000    3.7772
17150 7200    3.8371
17150 7400    3.7272
17150 7600    4.0611
17250 2600    0.5453
17250 2800    0.6799
17250 3000    0.8511
17250 3200    1.0461
17250 3400    1.2786
17250 3600    1.4900
17250 3800    1.6834
17250 4000    1.8603
17250 4200    2.1792
17250 4400    2.6683
17250 4600    3.5469
17250 4800    3.7204
17250 5000    3.5336
17250 5200    3.4284
17250 5400    3.4552
17250 5600    3.4804
17250 5800    3.5608
17250 6000    3.6074
17250 6200    3.5885
17250 6400    3.6228
17250 6600    3.6004
17250 6800    3.5845
17250 7000    3.5305
17250 7200    3.5925
17250 7400    3.5235
17250 7600    3.6652
17350 2600    0.4260
17350 2800    0.5391
17350 3000    0.6717
17350 3200    0.8196
17350 3400    1.0103
17350 3600    1.1941
17350 3800    1.3092
17350 4000    1.4342
17350 4200    1.6741
17350 4400    2.1250
17350 4600    3.0866
17350 4800    3.5263
17350 5000    3.5639
17350 5200    3.4993
17350 5400    3.5740
17350 5600    3.6148
17350 5800    3.5897
17350 6000    3.6928
17350 6200    3.7369
17350 6400    3.6947
17350 6600    3.6892
17350 6800    3.7637
17350 7000    3.6546
17350 7200    3.7383
17350 7400    3.8807
17350 7600    4.1174
17450 2600    0.3911
17450 2800    0.4922
17450 3000    0.5993
17450 3200    0.7588
17450 3400    1.0339
17450 3600    1.4578
17450 3800    1.8250
17450 4000    2.0573
17450 4200    2.3054
17450 4400    2.7865
17450 4600    3.5874
17450 4800    3.6476
17450 5000    3.5205
17450 5200    3.7697
17450 5400    3.8712
17450 5600    3.7208
17450 5800    3.7070
17450 6000    3.5452
17450 6200    3.3621
17450 6400    3.2622
17450 6600    3.1292
17450 6800    3.1120
17450 7000    3.0359
17450 7200    3.0469
17450 7400    2.9888
17450 7600    3.0982
17550 2600    0.3341
17550 2800    0.4171
17550 3000    0.5179
17550 3200    0.6384
17550 3400    0.7993
17550 3600    1.1329
17550 3800    1.4548
17550 4000    1.7271
17550 4200    2.0971
17550 4400    2.8300
17550 4600    4.1957
17550 4800    5.1575
17550 5000    5.3702
17550 5200    5.1612
17550 5400    5.6794
17550 5600    6.0511
17550 5800    5.8554
17550 6000    5.7202
17550 6200    5.4693
17550 6400    5.1455
17550 6600    4.7767
17550 6800    4.6054
17550 7000    4.3567
17550 7200    4.2612
17550 7400    4.0947
17550 7600    4.0776
17650 2600    0.3144
17650 2800    0.3817
17650 3000    0.4665
17650 3200    0.5751
17650 3400    0.7515
17650 3600    1.1285
17650 3800    1.5750
17650 4000    1.9441
17650 4200    2.1252
17650 4400    2.6043
17650 4600    3.8655
17650 4800    3.9974
17650 5000    3.3605
17650 5200    3.2795
17650 5400    3.0984
17650 5600    3.0159
17650 5800    3.0114
17650 6000    2.9883
17650 6200    2.8526
17650 6400    2.8467
17650 6600    2.8865
17650 6800    2.8619
17650 7000    2.8617
17650 7200    2.9501
17650 7400    2.9253
17650 7600    3.0636
17750 2600    0.2983
17750 2800    0.3646
17750 3000    0.4407
17750 3200    0.5510
17750 3400    0.6962
17750 3600    1.0615
17750 3800    1.6862
17750 4000    2.1014
17750 4200    2.4138
17750 4400    2.8032
17750 4600    3.0840
17750 4800    3.0277
17750 5000    2.9801
17750 5200    2.9224
17750 5400    3.0191
17750 5600    3.0900
17750 5800    3.2340
17750 6000    3.1137
17750 6200    3.4721
17750 6400    3.5325
17750 6600    3.6028
17750 6800    3.7006
17750 7000    3.6165
17750 7200    4.0050
17750 7400    3.9175
17750 7600    4.1598
17850 2600    0.2890
17850 2800    0.3440
17850 3000    0.4247
17850 3200    0.5297
17850 3400    0.6633
17850 3600    0.9512
17850 3800    1.3807
17850 4000    1.7859
17850 4200    2.2208
17850 4400    2.6873
17850 4600    3.7759
17850 4800    4.8115
17850 5000    4.8575
17850 5200    4.6558
17850 5400    4.3261
17850 5600    4.7622
17850 5800    4.7916
17850 6000    4.1727
17850 6200    5.3141
17850 6400    4.3707
17850 6600    5.1215
17850 6800    5.0020
17850 7000    4.9088
17850 7200    5.1453
17850 7400    4.7039
17850 7600    5.0892
17950 2600    0.2999
17950 2800    0.3570
17950 3000    0.4370
17950 3200    0.5321
17950 3400    0.6729
17950 3600    1.0371
17950 3800    1.9336
17950 4000    3.0565
17950 4200    3.4567
17950 4400    3.4110
17950 4600    3.6311
17950 4800    3.7791
17950 5000    3.4821
17950 5200    3.5438
17950 5400    3.6200
17950 5600    3.7392
17950 5800    4.0766
17950 6000    4.3759
17950 6200    4.8748
17950 6400    5.4069
17950 6600    5.9989
17950 6800    6.8101
17950 7000    7.5262
17950 7200    9.1300
17950 7400    9.3182
17950 7600   11.1927
18050 2600    0.2730
18050 2800    0.3266
18050 3000    0.3978
18050 3200    0.4863
18050 3400    0.5935
18050 3600    0.8044
18050 3800    1.1573
18050 4000    1.4570
18050 4200    1.6416
18050 4400    1.7680
18050 4600    2.8002
18050 4800    3.2287
18050 5000    3.7226
18050 5200    3.6960
18050 5400    4.0256
18050 5600    4.1489
18050 5800    4.4235
18050 6000    4.9197
18050 6200    5.3296
18050 6400    5.7112
18050 6600    5.9214
18050 6800    6.3666
18050 7000    6.5101
18050 7200    6.6665
18050 7400    7.1283
18050 7600    7.8519
18150 2600    0.2837
18150 2800    0.3392
18150 3000    0.4046
18150 3200    0.4985
18150 3400    0.5929
18150 3600    0.8704
18150 3800    1.2727
18150 4000    1.4959
18150 4200    1.5292
18150 4400    1.7988
18150 4600    2.6261
18150 4800    3.7853
18150 5000    4.4476
18150 5200    4.7797
18150 5400    5.0059
18150 5600    5.0667
18150 5800    5.5285
18150 6000    5.9432
18150 6200    6.0241
18150 6400    7.0071
18150 6600    7.6112
18150 6800    8.2193
18150 7000    8.5470
18150 7200   10.3465
18150 7400   10.9899
18150 7600   12.3170
18250 2600    0.3051
18250 2800    0.3685
18250 3000    0.4437
18250 3200    0.5432
18250 3400    0.6565
18250 3600    0.8977
18250 3800    1.2947
18250 4000    1.5382
18250 4200    2.0333
18250 4400    2.5759
18250 4600    3.8010
18250 4800    4.4405
18250 5000    4.4617
18250 5200    4.2686
18250 5400    4.3254
18250 5600    4.2499
18250 5800    4.4108
18250 6000    4.4519
18250 6200    4.6321
18250 6400    4.8211
18250 6600    4.9185
18250 6800    5.2164
18250 7000    5.3321
18250 7200    4.9403
18250 7400    5.7080
18250 7600    5.9256
18350 2600    0.3104
18350 2800    0.3709
18350 3000    0.4563
18350 3200    0.5611
18350 3400    0.6995
18350 3600    1.0954
18350 3800    2.1506
18350 4000    3.8164
18350 4200    4.4840
18350 4400    4.6283
18350 4600    4.7861
18350 4800    4.5506
18350 5000    4.4737
18350 5200    4.5339
18350 5400    4.6511
18350 5600    4.8333
18350 5800    5.2291
18350 6000    5.4416
18350 6200    5.1066
18350 6400    5.6345
18350 6600    5.7070
18350 6800    5.7678
18350 7000    5.3941
18350 7200    6.0199
18350 7400    5.9966
18350 7600    6.2970
18450 2600    0.2956
18450 2800    0.3636
18450 3000    0.4529
18450 3200    0.5575
18450 3400    0.6861
18450 3600    0.9646
18450 3800    1.5388
18450 4000    2.1083
18450 4200    2.3608
18450 4400    2.3484
18450 4600    2.4067
18450 4800    2.2924
18450 5000    2.2059
18450 5200    2.1276
18450 5400    2.1598
18450 5600    2.1848
18450 5800    2.1940
18450 6000    2.3100
18450 6200    2.3769
18450 6400    2.5204
18450 6600    2.6357
18450 6800    2.8297
18450 7000    2.8944
18450 7200    3.2167
18450 7400    3.3437
18450 7600    3.6343
18550 2600    0.2807
18550 2800    0.3268
18550 3000    0.4063
18550 3200    0.5000
18550 3400    0.5769
18550 3600    0.8403
18550 3800    1.3733
18550 4000    1.9513
18550 4200    2.3665
18550 4400    2.5897
18550 4600    3.0979
18550 4800    3.2239
18550 5000    3.2225
18550 5200    3.3026
18550 5400    3.3228
18550 5600    3.5891
18550 5800    3.8305
18550 6000    4.0164
18550 6200    4.2002
18550 6400    4.3448
18550 6600    4.5296
18550 6800    4.6346
18550 7000    4.6595
18550 7200    4.7774
18550 7400    4.8506
18550 7600    5.0600
18650 2600    0.2697
18650 2800    0.3251
18650 3000    0.4043
18650 3200    0.4962
18650 3400    0.5989
18650 3600    0.9318
18650 3800    1.7200
18650 4000    2.7581
18650 4200    2.9654
18650 4400    2.9815
18650 4600    2.9010
18650 4800    2.8586
18650 5000    3.2913
18650 5200    3.3747
18650 5400    3.7598
18650 5600    4.1169
18650 5800    4.6885
18650 6000    5.5575
18650 6200    5.9332
18650 6400    6.8212
18650 6600    7.4693
18650 6800    9.2802
18650 7000   10.2135
18650 7200   11.6764
18650 7400    8.6149
18650 7600   13.6551
18750 2600    0.2700
18750 2800    0.3229
18750 3000    0.3984
18750 3200    0.4905
18750 3400    0.5852
18750 3600    0.8873
18750 3800    1.3552
18750 4000    1.9494
18750 4200    2.3237
18750 4400    2.3851
18750 4600    2.8205
18750 4800    2.7368
18750 5000    2.7779
18750 5200    2.7538
18750 5400    2.8299
18750 5600    2.9180
18750 5800    3.0476
18750 6000    2.6325
18750 6200    2.7838
18750 6400    3.0493
18750 6600    3.1513
18750 6800    3.3675
18750 7000    3.3166
18750 7200    3.8949
18750 7400    4.2994
18750 7600    4.7351
18850 2600    0.3031
18850 2800    0.3665
18850 3000    0.4576
18850 3200    0.5650
18850 3400    0.6769
18850 3600    0.9648
18850 3800    1.5613
18850 4000    2.1951
18850 4200    2.4661
18850 4400    2.8030
18850 4600    3.2110
18850 4800    3.3016
18850 5000    3.3752
18850 5200    3.2623
18850 5400    3.1478
18850 5600    2.9501
18850 5800    3.0853
18850 6000    3.0625
18850 6200    3.0590
18850 6400    3.0895
18850 6600    3.0575
18850 6800    3.4252
18850 7000    3.3082
18850 7200    3.6118
18850 7400    3.7294
18850 7600    4.0179
18950 2600    0.3171
18950 2800    0.3936
18950 3000    0.4868
18950 3200    0.6009
18950 3400    0.7824
18950 3600    1.2398
18950 3800    2.2323
18950 4000    2.7869
18950 4200    2.5499
18950 4400    2.2231
18950 4600    2.1049
18950 4800    2.0827
18950 5000    1.9850
18950 5200    1.9236
18950 5400    1.9543
18950 5600    1.8747
18950 5800    1.9866
18950 6000    1.9958
18950 6200    2.0123
18950 6400    2.0605
18950 6600    2.1019
18950 6800    2.1745
18950 7000    2.2310
18950 7200    2.3894
18950 7400    2.4388
18950 7600    2.6291
19050 2600    0.3453
19050 2800    0.4233
19050 3000    0.5204
19050 3200    0.6461
19050 3400    0.7979
19050 3600    1.2277
19050 3800    2.0156
19050 4000    2.8562
19050 4200    3.2449
19050 4400    3.4769
19050 4600    4.3210
19050 4800    4.3522
19050 5000    4.1739
19050 5200    4.1281
19050 5400    4.1840
19050 5600    4.2231
19050 5800    4.3775
19050 6000    4.5133
19050 6200    4.6696
19050 6400    5.0427
19050 6600    5.3613
19050 6800    5.9153
19050 7000    5.6781
19050 7200    7.1342
19050 7400    7.7427
19050 7600    9.1704
19150 2600    0.3556
19150 2800    0.4338
19150 3000    0.5499
19150 3200    0.6743
19150 3400    0.8780
19150 3600    1.3572
19150 3800    2.2424
19150 4000    2.9141
19150 4200    3.0924
19150 4400    3.1475
19150 4600    3.1467
19150 4800    3.1049
19150 5000    2.9599
19150 5200    2.8670
19150 5400    2.8677
19150 5600    2.9178
19150 5800    3.0558
19150 6000    3.2656
19150 6200    3.5363
19150 6400    3.8945
19150 6600    4.3688
19150 6800    5.1462
19150 7000    5.0606
19150 7200    6.3926
19150 7400    7.0805
19150 7600    8.5460
19250 2600    0.3752
19250 2800    0.4601
19250 3000    0.5778
19250 3200    0.7330
19250 3400    0.9085
19250 3600    1.5528
19250 3800    3.0441
19250 4000    5.0191
19250 4200    5.5900
19250 4400    5.0079
19250 4600    4.7217
19250 4800    4.2156
19250 5000    3.8619
19250 5200    3.6715
19250 5400    3.5852
19250 5600    3.3619
19250 5800    3.7381
19250 6000    3.8288
19250 6200    3.8869
19250 6400    4.2580
19250 6600    4.4314
19250 6800    4.7640
19250 7000    5.0335
19250 7200    5.7224
19250 7400    6.0075
19250 7600    7.0835
19350 2600    0.3697
19350 2800    0.4549
19350 3000    0.5723
19350 3200    0.7383
19350 3400    0.9192
19350 3600    1.3292
19350 3800    2.0725
19350 4000    2.6562
19350 4200    2.9514
19350 4400    2.9731
19350 4600    2.8466
19350 4800    2.7601
19350 5000    2.5388
19350 5200    2.4605
19350 5400    2.4227
19350 5600    2.4550
19350 5800    2.5451
19350 6000    2.6439
19350 6200    2.8057
19350 6400    3.0123
19350 6600    3.2857
19350 6800    3.6866
19350 7000    3.9790
19350 7200    4.7865
19350 7400    5.4653
19350 7600    6.9674
19450 2600    0.3511
19450 2800    0.4302
19450 3000    0.5455
19450 3200    0.7194
19450 3400    0.9117
19450 3600    1.3726
19450 3800    2.3500
19450 4000    3.2537
19450 4200    3.4280
19450 4400    3.1579
19450 4600    2.7685
19450 4800    2.5964
19450 5000    2.3990
19450 5200    2.2942
19450 5400    2.2647
19450 5600    2.2870
19450 5800    2.3355
19450 6000    2.5027
19450 6200    2.7170
19450 6400    2.8969
19450 6600    3.3062
19450 6800    3.8222
19450 7000    4.0994
19450 7200    5.0278
19450 7400    5.7778
19450 7600    7.0970
19550 2600    0.3555
19550 2800    0.4279
19550 3000    0.5309
19550 3200    0.6759
19550 3400    0.8217
19550 3600    1.1891
19550 3800    2.1205
19550 4000    3.2385
19550 4200    3.5536
19550 4400    3.3466
19550 4600    3.2949
19550 4800    3.0140
19550 5000    2.6713
19550 5200    2.7595
19550 5400    2.7810
19550 5600    2.8543
19550 5800    3.0116
19550 6000    3.1648
19550 6200    3.3913
19550 6400    3.6879
19550 6600    4.0741
19550 6800    4.6107
19550 7000    5.0297
19550 7200    6.0716
19550 7400    6.9298
19550 7600    8.6369
19650 2600    0.3208
19650 2800    0.3882
19650 3000    0.4782
19650 3200    0.6099
19650 3400    0.7656
19650 3600    1.1625
19650 3800    2.0299
19650 4000    3.1141
19650 4200    3.7493
19650 4400    3.8798
19650 4600    4.1313
19650 4800    3.8385
19650 5000    3.5928
19650 5200    3.4971
19650 5400    3.5182
19650 5600    3.6586
19650 5800    3.9840
19650 6000    4.2515
19650 6200    4.7832
19650 6400    5.1543
19650 6600    5.6480
19650 6800    6.2591
19650 7000    6.6620
19650 7200    7.6419
19650 7400    8.1776
19650 7600    9.5830
19750 2600    0.3494
19750 2800    0.4147
19750 3000    0.5205
19750 3200    0.6718
19750 3400    0.8459
19750 3600    1.2051
19750 3800    2.1136
19750 4000    2.9972
19750 4200    3.1465
19750 4400    2.8995
19750 4600    2.7447
19750 4800    2.5753
19750 5000    2.4909
19750 5200    2.4481
19750 5400    2.4347
19750 5600    2.4495
19750 5800    2.5212
19750 6000    2.5724
19750 6200    2.6951
19750 6400    2.8191
19750 6600    2.9991
19750 6800    3.1770
19750 7000    3.1040
19750 7200    3.4263
19750 7400    3.6460
19750 7600    4.1026
19850 2600    0.3282
19850 2800    0.3981
19850 3000    0.4914
19850 3200    0.6293
19850 3400    0.7800
19850 3600    1.1028
19850 3800    1.8666
19850 4000    2.6637
19850 4200    2.7948
19850 4400    2.7869
19850 4600    2.6597
19850 4800    2.5059
19850 5000    2.4112
19850 5200    2.3741
19850 5400    2.3494
19850 5600    2.4474
19850 5800    2.5599
19850 6000    2.6766
19850 6200    2.8537
19850 6400    3.0985
19850 6600    3.4444
19850 6800    3.7995
19850 7000    4.0381
19850 7200    4.8648
19850 7400    5.4287
19850 7600    6.6727
19950 2600    0.3207
19950 2800    0.3776
19950 3000    0.4570
19950 3200    0.5593
19950 3400    0.6723
19950 3600    0.9618
19950 3800    1.5443
19950 4000    1.9820
19950 4200    1.9702
19950 4400    1.8466
19950 4600    1.8756
19950 4800    1.9334
19950 5000    2.0029
19950 5200    2.1248
19950 5400    2.2839
19950 5600    2.4606
19950 5800    2.6738
19950 6000    2.8749
19950 6200    3.1192
19950 6400    3.4010
19950 6600    3.7420
19950 6800    4.1695
19950 7000    4.4816
19950 7200    5.2681
19950 7400    5.7731
19950 7600    7.0623
20050 2600    0.3426
20050 2800    0.4097
20050 3000    0.4947
20050 3200    0.6050
20050 3400    0.7542
20050 3600    1.1420
20050 3800    2.1734
20050 4000    3.9102
20050 4200    4.9843
20050 4400    5.1537
20050 4600    4.9678
20050 4800    4.6232
20050 5000    4.2599
20050 5200    4.0659
20050 5400    4.0555
20050 5600    4.1217
20050 5800    4.3532
20050 6000    4.6164
20050 6200    4.9592
20050 6400    5.4077
20050 6600    5.9528
20050 6800    6.5542
20050 7000    7.2295
20050 7200    8.5532
20050 7400    9.4417
20050 7600   11.5730
20150 2600    0.3525
20150 2800    0.4204
20150 3000    0.5044
20150 3200    0.6082
20150 3400    0.7535
20150 3600    1.1564
20150 3800    2.2154
20150 4000    3.8264
20150 4200    5.1172
20150 4400    5.5786
20150 4600    6.5781
20150 4800    7.4903
20150 5000    8.1491
20150 5200    9.1819
20150 5400   10.7507
20150 5600   12.4726
20150 5800   14.1868
20150 6000   15.4248
20150 6200   17.2182
20150 6400   18.8586
20150 6600   20.2862
20150 6800   21.6074
20150 7000   22.9211
20150 7200   26.3026
20150 7400   25.8104
20150 7600   28.4548
20250 2600    0.3532
20250 2800    0.4192
20250 3000    0.5004
20250 3200    0.6027
20250 3400    0.7455
20250 3600    1.1264
20250 3800    2.0084
20250 4000    2.9591
20250 4200    3.3740
20250 4400    3.4895
20250 4600    4.0361
20250 4800    4.4851
20250 5000    4.7342
20250 5200    4.9587
20250 5400    5.2212
20250 5600    5.4357
20250 5800    5.8430
20250 6000    6.1120
20250 6200    6.4874
20250 6400    6.8363
20250 6600    7.2196
20250 6800    7.6025
20250 7000    7.9071
20250 7200    8.9006
20250 7400    9.3764
20250 7600   10.5768
20350 2600    0.3975
20350 2800    0.4718
20350 3000    0.5590
20350 3200    0.6659
20350 3400    0.8174
20350 3600    1.2348
20350 3800    2.3573
20350 4000    4.1803
20350 4200    4.9073
20350 4400    4.5464
20350 4600    4.3791
20350 4800    3.9671
20350 5000    3.6376
20350 5200    3.4285
20350 5400    3.3280
20350 5600    3.2481
20350 5800    3.3027
20350 6000    3.3373
20350 6200    3.4597
20350 6400    3.6336
20350 6600    3.8494
20350 6800    4.1079
20350 7000    4.2842
20350 7200    4.8331
20350 7400    5.0961
20350 7600    5.9093
20450 2600    0.4027
20450 2800    0.4784
20450 3000    0.5653
20450 3200    0.6670
20450 3400    0.8192
20450 3600    1.2644
20450 3800    2.4763
20450 4000    4.5751
20450 4200    5.8826
20450 4400    5.7132
20450 4600    5.7192
20450 4800    6.2816
20450 5000    6.4594
20450 5200    6.6922
20450 5400    7.1617
20450 5600    7.6057
20450 5800    8.3764
20450 6000    9.0408
20450 6200    9.7895
20450 6400   10.5844
20450 6600   11.4718
20450 6800   12.5747
20450 7000   13.4973
20450 7200   15.8800
20450 7400   17.1199
20450 7600   20.4189
20550 2600    0.4392
20550 2800    0.5221
20550 3000    0.6159
20550 3200    0.7275
20550 3400    0.9043
20550 3600    1.3801
20550 3800    2.4378
20550 4000    3.7320
20550 4200    4.7391
20550 4400    5.4483
20550 4600    5.9072
20550 4800    5.7578
20550 5000    5.6308
20550 5200    5.7638
20550 5400    6.1704
20550 5600    6.6403
20550 5800    7.4141
20550 6000    8.2051
20550 6200    9.2025
20550 6400   10.3533
20550 6600   11.8472
20550 6800   13.6827
20550 7000   15.1464
20550 7200   18.6075
20550 7400   20.4166
20550 7600   24.7129
20650 2600    0.4634
20650 2800    0.5485
20650 3000    0.6431
20650 3200    0.7495
20650 3400    0.9265
20650 3600    1.4641
20650 3800    2.8264
20650 4000    4.6411
20650 4200    5.2475
20650 4400    4.5669
20650 4600    4.2193
20650 4800    3.9663
20650 5000    3.7370
20650 5200    3.5992
20650 5400    3.5622
20650 5600    3.5674
20650 5800    3.6392
20650 6000    3.6944
20650 6200    3.8157
20650 6400    3.9262
20650 6600    4.0761
20650 6800    4.2146
20650 7000    4.1910
20650 7200    4.4635
20650 7400    4.5837
20650 7600    4.9889
20750 2600    0.5078
20750 2800    0.6023
20750 3000    0.7032
20750 3200    0.8163
20750 3400    1.0154
20750 3600    1.6129
20750 3800    3.2055
20750 4000    5.0991
20750 4200    4.8201
20750 4400    4.0514
20750 4600    3.7577
20750 4800    3.5020
20750 5000    3.3205
20750 5200    3.3060
20750 5400    3.4266
20750 5600    3.5869
20750 5800    3.8774
20750 6000    4.1707
20750 6200    4.4920
20750 6400    4.8893
20750 6600    5.3143
20750 6800    5.7827
20750 7000    6.0947
20750 7200    6.8201
20750 7400    7.0496
20750 7600    7.9828
20850 2600    0.5341
20850 2800    0.6316
20850 3000    0.7337
20850 3200    0.8455
20850 3400    1.0335
20850 3600    1.5482
20850 3800    2.5536
20850 4000    3.4187
20850 4200    3.7520
20850 4400    3.7500
20850 4600    3.8301
20850 4800    3.9430
20850 5000    3.7655
20850 5200    3.7665
20850 5400    3.8850
20850 5600    4.0436
20850 5800    4.3728
20850 6000    4.7359
20850 6200    5.1893
20850 6400    5.7627
20850 6600    6.4349
20850 6800    7.1775
20850 7000    7.9242
20850 7200    9.3348
20850 7400   10.0839
20850 7600   12.1428
20950 2600    0.5626
20950 2800    0.6659
20950 3000    0.7765
20950 3200    0.9036
20950 3400    1.1318
20950 3600    1.7801
20950 3800    3.2469
20950 4000    4.5589
20950 4200    4.6495
20950 4400    4.1891
20950 4600    4.0530
20950 4800    3.8871
20950 5000    3.8027
20950 5200    3.9121
20950 5400    4.0975
20950 5600    4.2648
20950 5800    4.5546
20950 6000    4.7780
20950 6200    5.0416
20950 6400    5.3059
20950 6600    5.5629
20950 6800    5.8096
20950 7000    5.7428
20950 7200    6.0514
20950 7400    6.1820
20950 7600    6.6580
21050 2600    0.6406
21050 2800    0.7582
21050 3000    0.8804
21050 3200    1.0173
21050 3400    1.2795
21050 3600    1.9957
21050 3800    3.3615
21050 4000    4.0190
21050 4200    3.6940
21050 4400    3.1634
21050 4600    3.0549
21050 4800    3.0122
21050 5000    2.9937
21050 5200    3.0445
21050 5400    3.1532
21050 5600    3.2542
21050 5800    3.4318
21050 6000    3.5791
21050 6200    3.7483
21050 6400    3.9757
21050 6600    4.2141
21050 6800    4.4827
21050 7000    4.6879
21050 7200    5.1180
21050 7400    5.2350
21050 7600    5.6673
21150 2600    0.6406
21150 2800    0.7650
21150 3000    0.9007
21150 3200    1.0622
21150 3400    1.3801
21150 3600    2.2372
21150 3800    3.7150
21150 4000    4.2061
21150 4200    3.8015
21150 4400    3.4034
21150 4600    3.2853
21150 4800    3.2465
21150 5000    3.2064
21150 5200    3.2770
21150 5400    3.4515
21150 5600    3.5863
21150 5800    3.8160
21150 6000    3.9425
21150 6200    4.0840
21150 6400    4.2231
21150 6600    4.3490
21150 6800    4.5065
21150 7000    4.5816
21150 7200    4.8258
21150 7400    4.8321
21150 7600    5.1368
21250 2600    0.7485
21250 2800    0.8787
21250 3000    1.0139
21250 3200    1.1610
21250 3400    1.4642
21250 3600    2.2790
21250 3800    3.4409
21250 4000    3.8640
21250 4200    3.9049
21250 4400    3.9364
21250 4600    4.2966
21250 4800    4.3645
21250 5000    4.3687
21250 5200    4.5272
21250 5400    4.7489
21250 5600    4.9406
21250 5800    5.2149
21250 6000    5.3093
21250 6200    5.3361
21250 6400    5.3706
21250 6600    5.3795
21250 6800    5.4021
21250 7000    5.4220
21250 7200    5.4611
21250 7400    5.3523
21250 7600    5.4348
21350 2600    0.8818
21350 2800    1.0360
21350 3000    1.1909
21350 3200    1.3698
21350 3400    1.7567
21350 3600    2.8368
21350 3800    5.1242
21350 4000    7.1156
21350 4200    7.1468
21350 4400    6.3344
21350 4600    5.8243
21350 4800    5.5923
21350 5000    5.3907
21350 5200    5.3432
21350 5400    5.3156
21350 5600    5.2267
21350 5800    5.1701
21350 6000    5.0140
21350 6200    4.9057
21350 6400    4.8264
21350 6600    4.7898
21350 6800    4.7933
21350 7000    4.6840
21350 7200    4.8299
21350 7400    4.8090
21350 7600    5.0897
21450 2600    0.9308
21450 2800    1.0894
21450 3000    1.2523
21450 3200    1.4452
21450 3400    1.8856
21450 3600    3.1057
21450 3800    5.5925
21450 4000    7.6929
21450 4200    7.9390
21450 4400    7.5082
21450 4600    7.3198
21450 4800    7.6077
21450 5000    7.6739
21450 5200    8.5421
21450 5400    9.7150
21450 5600   10.9512
21450 5800   11.7583
21450 6000   12.4440
21450 6200   11.4286
21450 6400   12.1475
21450 6600   13.6438
21450 6800   13.8391
21450 7000   13.9441
21450 7200   14.7977
21450 7400   14.6469
21450 7600   15.5329
21550 2600    1.0104
21550 2800    1.1951
21550 3000    1.3848
21550 3200    1.6092
21550 3400    2.0794
21550 3600    3.1377
21550 3800    4.3309
21550 4000    4.8524
21550 4200    5.1584
21550 4400    5.6365
21550 4600    6.7100
21550 4800    7.6518
21550 5000    8.9308
21550 5200   10.7866
21550 5400   13.7571
21550 5600   16.8510
21550 5800   19.6517
21550 6000   22.2366
21550 6200   24.0738
21550 6400   26.1948
21550 6600   28.3590
21550 6800   30.8451
21550 7000   32.5969
21550 7200   33.1303
21550 7400   33.4896
21550 7600   34.8217
21650 2600    1.0600
21650 2800    1.2549
21650 3000    1.4636
21650 3200    1.7333
21650 3400    2.3429
21650 3600    3.9400
21650 3800    6.9971
21650 4000    9.0752
21650 4200    8.5015
21650 4400    7.3596
21650 4600    7.1397
21650 4800    8.0423
21650 5000    8.0796
21650 5200    8.4865
21650 5400    8.9444
21650 5600    9.2866
21650 5800    9.6308
21650 6000    9.6476
21650 6200    9.7593
21650 6400    9.9241
21650 6600    9.9557
21650 6800   10.4349
21650 7000   10.9343
21650 7200   11.3798
21650 7400   11.4630
21650 7600   12.1413
21750 2600    1.0897
21750 2800    1.3163
21750 3000    1.5496
21750 3200    1.8223
21750 3400    2.3432
21750 3600    3.1518
21750 3800    3.4940
21750 4000    3.2436
21750 4200    2.8822
21750 4400    2.6420
21750 4600    2.6944
21750 4800    2.9734
21750 5000    3.4197
21750 5200    4.0437
21750 5400    4.7161
21750 5600    5.3024
21750 5800    5.7514
21750 6000    5.9617
21750 6200    6.2011
21750 6400    6.3459
21750 6600    6.4913
21750 6800    6.6474
21750 7000    6.5348
21750 7200    6.8267
21750 7400    7.0020
21750 7600    7.6079
21850 2600    1.1236
21850 2800    1.3682
21850 3000    1.6425
21850 3200    1.9869
21850 3400    2.6798
21850 3600    4.0531
21850 3800    5.4845
21850 4000    6.0081
21850 4200    6.1236
21850 4400    5.8605
21850 4600    5.9395
21850 4800    5.5339
21850 5000    5.1312
21850 5200    4.8476
21850 5400    4.6837
21850 5600    4.5346
21850 5800    4.5025
21850 6000    4.4746
21850 6200    4.5566
21850 6400    4.6356
21850 6600    4.7576
21850 6800    4.9188
21850 7000    4.9028
21850 7200    5.2011
21850 7400    5.3641
21850 7600    5.8983
21950 2600    1.1937
21950 2800    1.5122
21950 3000    1.8618
21950 3200    2.2870
21950 3400    3.0098
21950 3600    3.7817
21950 3800    3.8075
21950 4000    3.3699
21950 4200    3.0086
21950 4400    2.8325
21950 4600    3.1559
21950 4800    3.7465
21950 5000    4.4675
21950 5200    5.5679
21950 5400    6.9294
21950 5600    8.2850
21950 5800    9.7073
21950 6000   11.0818
21950 6200   12.4030
21950 6400   14.0930
21950 6600   15.9461
21950 6800   18.0413
21950 7000   20.6382
21950 7200   24.3261
21950 7400   27.5181
21950 7600   32.7111
22050 2600    1.0540
22050 2800    1.2935
22050 3000    1.5072
22050 3200    1.7191
22050 3400    1.9350
22050 3600    2.0030
22050 3800    1.9285
22050 4000    1.7880
22050 4200    1.6834
22050 4400    1.6902
22050 4600    1.9288
22050 4800    2.1399
22050 5000    2.2654
22050 5200    2.3904
22050 5400    2.5200
22050 5600    2.6531
22050 5800    2.8060
22050 6000    2.9411
22050 6200    3.1002
22050 6400    3.2881
22050 6600    3.5319
22050 6800    3.7992
22050 7000    3.8704
22050 7200    4.2743
22050 7400    4.4991
22050 7600    5.0309
22150 2600    1.1016
22150 2800    1.4175
22150 3000    1.8054
22150 3200    2.3717
22150 3400    3.6086
22150 3600    6.8665
22150 3800   13.1115
22150 4000   13.5035
22150 4200   10.8589
22150 4400    7.5271
22150 4600    7.4258
22150 4800    7.4188
22150 5000    7.2481
22150 5200    7.1315
22150 5400    7.0424
22150 5600    6.4794
22150 5800    6.1196
22150 6000    5.5338
22150 6200    5.1306
22150 6400    4.8369
22150 6600    4.6682
22150 6800    4.5480
22150 7000    4.5192
22150 7200    4.5476
22150 7400    4.4496
22150 7600    4.5769
22250 2600    1.0769
22250 2800    1.3924
22250 3000    1.7503
22250 3200    2.1279
22250 3400    2.4034
22250 3600    2.3548
22250 3800    2.0866
22250 4000    1.8285
22250 4200    1.6511
22250 4400    1.6214
22250 4600    1.9125
22250 4800    2.3896
22250 5000    2.8535
22250 5200    3.3357
22250 5400    3.7900
22250 5600    4.2775
22250 5800    4.9377
22250 6000    5.7072
22250 6200    6.6468
22250 6400    7.9003
22250 6600    9.5484
22250 6800   11.5411
22250 7000   13.4765
22250 7200   17.6346
22250 7400   20.5351
22250 7600   27.3302
22350 2600    0.9405
22350 2800    1.2174
22350 3000    1.5859
22350 3200    2.1440
22350 3400    3.1184
22350 3600    4.2782
22350 3800    4.3764
22350 4000    3.8730
22350 4200    3.5309
22350 4400    3.3656
22350 4600    3.5603
22350 4800    3.7041
22350 5000    3.6876
22350 5200    3.7463
22350 5400    3.9468
22350 5600    4.2219
22350 5800    4.6967
22350 6000    5.2567
22350 6200    5.9821
22350 6400    6.9493
22350 6600    8.1493
22350 6800    9.7890
22350 7000   11.3057
22350 7200   14.3511
22350 7400   16.6848
22350 7600   21.9873
22450 2600    1.0036
22450 2800    1.3098
22450 3000    1.6979
22450 3200    2.2262
22450 3400    3.0176
22450 3600    3.7289
22450 3800    3.7715
22450 4000    3.5758
22450 4200    3.5218
22450 4400    3.7151
22450 4600    4.4072
22450 4800    4.8104
22450 5000    4.8321
22450 5200    4.8756
22450 5400    5.0259
22450 5600    5.2356
22450 5800    5.5884
22450 6000    5.9352
22450 6200    6.4177
22450 6400    6.9196
22450 6600    7.5662
22450 6800    8.4619
22450 7000    8.9938
22450 7200   10.5343
22450 7400   11.6682
22450 7600   13.9686
22550 2600    0.9581
22550 2800    1.2616
22550 3000    1.6753
22550 3200    2.3286
22550 3400    3.5135
22550 3600    5.1259
22550 3800    5.3261
22550 4000    5.0583
22550 4200    5.0241
22550 4400    5.4270
22550 4600    6.5227
22550 4800    6.9850
22550 5000    6.8369
22550 5200    5.3750
22550 5400    6.1732
22550 5600    4.8366
22550 5800    5.3845
22550 6000    4.9446
22550 6200    4.1025
22550 6400    4.4105
22550 6600    4.2522
22550 6800    3.7358
22550 7000    4.1790
22550 7200    4.3271
22550 7400    4.3410
22550 7600    4.1280
22650 2600    0.9028
22650 2800    1.2039
22650 3000    1.6291
22650 3200    2.2810
22650 3400    3.2777
22650 3600    4.3119
22650 3800    4.4545
22650 4000    4.0125
22650 4200    3.6428
22650 4400    3.3391
22650 4600    3.3589
22650 4800    3.3798
22650 5000    3.3958
22650 5200    3.5213
22650 5400    3.6872
22650 5600    3.8581
22650 5800    4.1513
22650 6000    4.4194
22650 6200    4.7504
22650 6400    5.1500
22650 6600    5.6401
22650 6800    6.2187
22650 7000    6.6911
22650 7200    7.5957
22650 7400    8.4300
22650 7600    9.9201
22750 2600    0.8513
22750 2800    1.1190
22750 3000    1.4735
22750 3200    2.0555
22750 3400    3.2407
22750 3600    5.7485
22750 3800   10.5439
22750 4000   12.0422
22750 4200    8.9097
22750 4400    8.1437
22750 4600    7.5584
22750 4800    6.8634
22750 5000    6.8511
22750 5200    6.7870
22750 5400    6.5661
22750 5600    6.7541
22750 5800    6.8164
22750 6000    6.7039
22750 6200    6.5586
22750 6400    6.2246
22750 6600    6.4585
22750 6800    6.2454
22750 7000    6.5579
22750 7200    6.7886
22750 7400    6.8059
22750 7600    7.2306
22850 2600    0.9394
22850 2800    1.2287
22850 3000    1.6331
22850 3200    2.3094
22850 3400    3.6514
22850 3600    6.3110
22850 3800    8.4967
22850 4000    7.7354
22850 4200    6.5941
22850 4400    5.5462
22850 4600    5.1319
22850 4800    4.9465
22850 5000    4.7756
22850 5200    4.8691
22850 5400    5.2077
22850 5600    5.5003
22850 5800    6.0406
22850 6000    6.5506
22850 6200    6.8454
22850 6400    7.0946
22850 6600    7.2297
22850 6800    7.2752
22850 7000    7.4513
22850 7200    8.0969
22850 7400    8.2900
22850 7600    9.0651
22950 2600    0.4685
22950 2800    0.5371
22950 3000    0.6227
22950 3200    0.7071
22950 3400    0.7148
22950 3600    0.6823
22950 3800    0.6459
22950 4000    0.5900
22950 4200    0.5484
22950 4400    0.5364
22950 4600    0.5993
22950 4800    0.6860
22950 5000    0.7940
22950 5200    0.9957
22950 5400    1.3963
22950 5600    2.3179
22950 5800    4.2431
22950 6000    6.8455
22950 6200    7.8964
22950 6400    8.0460
22950 6600    7.9651
22950 6800    7.9462
22950 7000    7.9161
22950 7200    8.1180
22950 7400    8.1277
22950 7600    8.5842
23050 2600    0.5482
23050 2800    0.6224
23050 3000    0.7345
23050 3200    0.8851
23050 3400    0.9482
23050 3600    0.9416
23050 3800    0.9149
23050 4000    0.8484
23050 4200    0.7930
23050 4400    0.7750
23050 4600    0.8574
23050 4800    0.9713
23050 5000    1.1127
23050 5200    1.3729
23050 5400    1.8881
23050 5600    3.1411
23050 5800    6.1966
23050 6000   13.5318
23050 6200   24.2990
23050 6400   28.9650
23050 6600   29.0592
23050 6800   28.2623
23050 7000   28.9033
23050 7200   29.7623
23050 7400   31.4846
23050 7600   32.9144
23150 2600    0.5457
23150 2800    0.6246
23150 3000    0.7436
23150 3200    0.9055
23150 3400    0.9947
23150 3600    1.0126
23150 3800    0.9976
23150 4000    0.9320
23150 4200    0.8768
23150 4400    0.8620
23150 4600    0.9613
23150 4800    1.1011
23150 5000    1.2724
23150 5200    1.5785
23150 5400    2.1702
23150 5600    3.3500
23150 5800    5.0965
23150 6000    6.7255
23150 6200    7.8583
23150 6400    8.8465
23150 6600    9.8953
23150 6800   11.0455
23150 7000   11.8697
23150 7200   13.5091
23150 7400   14.1429
23150 7600   16.0780
23250 2600    0.4263
23250 2800    0.4747
23250 3000    0.5410
23250 3200    0.6106
23250 3400    0.6194
23250 3600    0.5947
23250 3800    0.5658
23250 4000    0.5174
23250 4200    0.4776
23250 4400    0.4601
23250 4600    0.5009
23250 4800    0.5550
23250 5000    0.6186
23250 5200    0.7380
23250 5400    0.9756
23250 5600    1.5355
23250 5800    2.8702
23250 6000    6.3113
23250 6200   14.2001
23250 6400   26.1982
23250 6600   34.9947
23250 6800   36.3445
23250 7000   39.8205
23250 7200   46.9208
23250 7400   49.7256
23250 7600   57.8808
23350 2600    0.4815
23350 2800    0.5513
23350 3000    0.6449
23350 3200    0.7612
23350 3400    0.8201
23350 3600    0.8255
23350 3800    0.8041
23350 4000    0.7421
23350 4200    0.6887
23350 4400    0.6685
23350 4600    0.7296
23350 4800    0.8098
23350 5000    0.8989
23350 5200    1.0495
23350 5400    1.3205
23350 5600    1.8741
23350 5800    2.7937
23350 6000    3.7598
23350 6200    4.3767
23350 6400    4.8617
23350 6600    5.3909
23350 6800    6.0259
23350 7000    6.4767
23350 7200    7.5192
23350 7400    8.1771
23350 7600    9.7246
23450 2600    0.4760
23450 2800    0.5558
23450 3000    0.6618
23450 3200    0.7967
23450 3400    0.8907
23450 3600    0.9289
23450 3800    0.9188
23450 4000    0.8564
23450 4200    0.8031
23450 4400    0.7874
23450 4600    0.8745
23450 4800    0.9872
23450 5000    1.1216
23450 5200    1.3602
23450 5400    1.8340
23450 5600    2.9631
23450 5800    5.7151
23450 6000   12.5025
23450 6200   24.5371
23450 6400   33.3103
23450 6600   36.0481
23450 6800   38.6413
23450 7000   40.2901
23450 7200   42.2919
23450 7400   40.6980
23450 7600   42.8828
23550 2600    0.3916
23550 2800    0.4483
23550 3000    0.5165
23550 3200    0.5840
23550 3400    0.6070
23550 3600    0.5940
23550 3800    0.5632
23550 4000    0.5094
23550 4200    0.4660
23550 4400    0.4459
23550 4600    0.4828
23550 4800    0.5332
23550 5000    0.5924
23550 5200    0.7036
23550 5400    0.9208
23550 5600    1.4133
23550 5800    2.5130
23550 6000    4.8044
23550 6200    7.7331
23550 6400    9.9428
23550 6600   11.5623
23550 6800   12.9802
23550 7000   14.7078
23550 7200   17.6274
23550 7400   19.7436
23550 7600   24.9562
23650 2600    0.4142
23650 2800    0.4825
23650 3000    0.5708
23650 3200    0.6744
23650 3400    0.7391
23650 3600    0.7609
23650 3800    0.7443
23650 4000    0.6884
23650 4200    0.6426
23650 4400    0.6276
23650 4600    0.6940
23650 4800    0.7812
23650 5000    0.8782
23650 5200    1.0487
23650 5400    1.3712
23650 5600    2.1092
23650 5800    3.8479
23650 6000    7.9524
23650 6200   15.4941
23650 6400   23.7199
23650 6600   29.8427
23650 6800   35.0404
23650 7000   39.8367
23650 7200   50.1040
23650 7400   66.2238
23650 7600   74.4400
23750 2600    0.4357
23750 2800    0.5099
23750 3000    0.6068
23750 3200    0.7234
23750 3400    0.8075
23750 3600    0.8550
23750 3800    0.8510
23750 4000    0.7915
23750 4200    0.7443
23750 4400    0.7325
23750 4600    0.8173
23750 4800    0.9301
23750 5000    1.0658
23750 5200    1.3059
23750 5400    1.7708
23750 5600    2.8187
23750 5800    5.0663
23750 6000    9.2230
23750 6200   14.0055
23750 6400   18.3482
23750 6600   22.1752
23750 6800   27.5891
23750 7000   31.2440
23750 7200   41.7598
23750 7400   46.8132
23750 7600   59.3968
23850 2600    0.4224
23850 2800    0.4870
23850 3000    0.5673
23850 3200    0.6461
23850 3400    0.6699
23850 3600    0.6597
23850 3800    0.6250
23850 4000    0.5657
23850 4200    0.5195
23850 4400    0.4994
23850 4600    0.5435
23850 4800    0.6029
23850 5000    0.6725
23850 5200    0.8004
23850 5400    1.0549
23850 5600    1.6282
23850 5800    2.8744
23850 6000    5.2878
23850 6200    7.7335
23850 6400    9.0219
23850 6600    9.6480
23850 6800   10.1727
23850 7000   10.4936
23850 7200   11.4927
23850 7400   12.1210
23850 7600   13.7328
23950 2600    0.4258
23950 2800    0.4928
23950 3000    0.5798
23950 3200    0.6750
23950 3400    0.7277
23950 3600    0.7418
23950 3800    0.7171
23950 4000    0.6553
23950 4200    0.6077
23950 4400    0.5917
23950 4600    0.6541
23950 4800    0.7387
23950 5000    0.8398
23950 5200    1.0201
23950 5400    1.3656
23950 5600    2.1412
23950 5800    3.8683
23950 6000    7.2913
23950 6200   11.2169
23950 6400   13.9248
23950 6600   16.1767
23950 6800   18.9616
23950 7000   20.8692
23950 7200   25.7436
23950 7400   28.5957
23950 7600   34.4805
24050 2600    0.3947
24050 2800    0.4587
24050 3000    0.5432
24050 3200    0.6473
24050 3400    0.7315
24050 3600    0.8167
24050 3800    0.8511
24050 4000    0.7987
24050 4200    0.7442
24050 4400    0.7244
24050 4600    0.7997
24050 4800    0.9003
24050 5000    1.0247
24050 5200    1.2557
24050 5400    1.7110
24050 5600    2.7768
24050 5800    5.1128
24050 6000    9.6263
24050 6200   13.9953
24050 6400   16.4313
24050 6600   17.5653
24050 6800   18.8396
24050 7000   20.3731
24050 7200   22.7909
24050 7400   23.8316
24050 7600   27.4793
24150 2600    0.3857
24150 2800    0.4402
24150 3000    0.5138
24150 3200    0.6007
24150 3400    0.6404
24150 3600    0.6569
24150 3800    0.6409
24150 4000    0.5798
24150 4200    0.5305
24150 4400    0.5096
24150 4600    0.5568
24150 4800    0.6231
24150 5000    0.7029
24150 5200    0.8507
24150 5400    1.1431
24150 5600    1.8213
24150 5800    3.3836
24150 6000    7.3092
24150 6200   15.6624
24150 6400   30.6898
24150 6600   41.7527
24150 6800   50.5530
24150 7000   54.2943
24150 7200   57.8142
24150 7400   58.0361
24150 7600   66.0903
24250 2600    0.4070
24250 2800    0.4577
24250 3000    0.5283
24250 3200    0.6150
24250 3400    0.6574
24250 3600    0.6978
24250 3800    0.7213
24250 4000    0.6706
24250 4200    0.6168
24250 4400    0.5932
24250 4600    0.6510
24250 4800    0.7337
24250 5000    0.8363
24250 5200    1.0249
24250 5400    1.3949
24250 5600    2.2249
24250 5800    3.9906
24250 6000    7.1187
24250 6200   10.4039
24250 6400   12.7997
24250 6600   14.6300
24250 6800   16.9546
24250 7000   19.6626
24250 7200   23.8901
24250 7400   27.0306
24250 7600   34.2674
24350 2600    0.3736
24350 2800    0.4147
24350 3000    0.4796
24350 3200    0.5726
24350 3400    0.6283
24350 3600    0.7035
24350 3800    0.7908
24350 4000    0.7767
24350 4200    0.7293
24350 4400    0.7071
24350 4600    0.7721
24350 4800    0.8606
24350 5000    0.9655
24350 5200    1.1609
24350 5400    1.5446
24350 5600    2.3467
24350 5800    3.7103
24350 6000    5.1520
24350 6200    6.2317
24350 6400    7.0704
24350 6600    8.0242
24350 6800    9.1316
24350 7000   10.0133
24350 7200   11.9155
24350 7400   13.2964
24350 7600   16.2305
24450 2600    0.3546
24450 2800    0.3907
24450 3000    0.4516
24450 3200    0.5427
24450 3400    0.5934
24450 3600    0.6559
24450 3800    0.7267
24450 4000    0.7017
24450 4200    0.6501
24450 4400    0.6221
24450 4600    0.6768
24450 4800    0.7547
24450 5000    0.8545
24450 5200    1.0476
24450 5400    1.4349
24450 5600    2.3051
24450 5800    4.2110
24450 6000    8.0826
24450 6200   12.7900
24450 6400   16.0940
24450 6600   18.1081
24450 6800   19.0934
24450 7000   20.3106
24450 7200   21.8263
24450 7400   22.7744
24450 7600   24.6828
24550 2600    0.3638
24550 2800    0.3933
24550 3000    0.4516
24550 3200    0.5437
24550 3400    0.5852
24550 3600    0.6300
24550 3800    0.6886
24550 4000    0.6722
24550 4200    0.6300
24550 4400    0.6097
24550 4600    0.6682
24550 4800    0.7491
24550 5000    0.8483
24550 5200    1.0282
24550 5400    1.3771
24550 5600    2.1057
24550 5800    3.3513
24550 6000    4.6644
24550 6200    5.4770
24550 6400    6.0632
24550 6600    6.5888
24550 6800    7.1937
24550 7000    7.4398
24550 7200    8.3266
24550 7400    8.8458
24550 7600   10.0319
24650 2600    0.3910
24650 2800    0.4206
24650 3000    0.4824
24650 3200    0.5879
24650 3400    0.6400
24650 3600    0.6976
24650 3800    0.7852
24650 4000    0.7960
24650 4200    0.7547
24650 4400    0.7266
24650 4600    0.7895
24650 4800    0.8820
24650 5000    0.9949
24650 5200    1.2117
24650 5400    1.6437
24650 5600    2.6268
24650 5800    4.7725
24650 6000    8.9773
24650 6200   13.7402
24650 6400   17.1212
24650 6600   19.5829
24650 6800   22.3916
24650 7000   24.2764
24650 7200   27.7966
24650 7400   28.5122
24650 7600   31.5795
24750 2600    0.3487
24750 2800    0.3733
24750 3000    0.4299
24750 3200    0.5274
24750 3400    0.5694
24750 3600    0.6183
24750 3800    0.7082
24750 4000    0.7284
24750 4200    0.7000
24750 4400    0.6828
24750 4600    0.7477
24750 4800    0.8356
24750 5000    0.9468
24750 5200    1.1475
24750 5400    1.5429
24750 5600    2.3786
24750 5800    3.8819
24750 6000    5.7398
24750 6200    7.0186
24750 6400    7.8418
24750 6600    8.6120
24750 6800    9.5419
24750 7000   10.2074
24750 7200   11.9906
24750 7400   13.2769
24750 7600   16.3635
24850 2600    0.3774
24850 2800    0.4078
24850 3000    0.4843
24850 3200    0.6440
24850 3400    0.7408
24850 3600    0.8182
24850 3800    0.9097
24850 4000    0.8760
24850 4200    0.7965
24850 4400    0.7364
24850 4600    0.7722
24850 4800    0.8444
24850 5000    0.9434
24850 5200    1.1358
24850 5400    1.5007
24850 5600    2.2035
24850 5800    3.1575
24850 6000    3.8664
24850 6200    4.1710
24850 6400    4.2989
24850 6600    4.4307
24850 6800    4.5414
24850 7000    4.3680
24850 7200    4.5973
24850 7400    4.8017
24850 7600    5.2440
24950 2600    0.3739
24950 2800    0.4015
24950 3000    0.4863
24950 3200    0.7036
24950 3400    0.8807
24950 3600    0.9820
24950 3800    1.0515
24950 4000    0.9677
24950 4200    0.8513
24950 4400    0.7743
24950 4600    0.8086
24950 4800    0.8933
24950 5000    1.0053
24950 5200    1.2187
24950 5400    1.6453
24950 5600    2.5745
24950 5800    4.3671
24950 6000    7.0222
24950 6200    9.2817
24950 6400   10.6722
24950 6600   11.5950
24950 6800   12.3902
24950 7000   13.1389
24950 7200   13.8178
24950 7400   13.7567
24950 7600   14.3831

